On Joint Detection and Decoding in Short-Packet Communications

We consider a communication problem in which the receiver must first detect the presence of an information packet and, if detected, decode the message carried within it. We present general nonasymptotic upper and lower bounds on the maximum coding rate that depend on the blocklength, the probability of false alarm, the probability of misdetection, and the packet error probability. The bounds, which are expressed in terms of binary-hypothesis-testing performance metrics, generalize finite-blocklength bounds derived previously for the scenario when a genie informs the receiver whether a packet is present. The bounds apply to detection performed either jointly with decoding on the entire data packet, or separately on a dedicated preamble. The results presented in this paper can be used to determine the blocklength values at which the performance of a communication system is limited by its ability to perform packet detection satisfactorily, and to assess the difference in performance between preamble-based detection, and joint detection and decoding. Numerical results pertaining to the binary-input AWGN channel are provided.

==> Figures/Data/BIAWGN_ASYNC_SNR_0dB_ed_1e-03_efa_1e-05_emd_1e-05.csv <==
10,0,0,0,9,0,9,0,0.22357,0,0,0.48594
20,0,0,0,19,0,19,0,0.18384,0,0,0.48594
30,0,0,0,29,0,29,0,0.20156,0.075,0.018894,0.48594
40,0,0,0,39,0,39,0,0.225,0.15234,0.082574,0.48594
50,0,0,0,49,0,49,0,0.24316,0.1998,0.12582,0.48594
60,0,0,0,59,0,59,0,0.25781,0.22266,0.15764,0.48594
70,0,0,0,69,0,69,0,0.27012,0.24053,0.1823,0.48594
80,0,0.019812,0,73,0.011799,73,0.15032,0.28008,0.25488,0.20215,0.48594
90,0,0.053415,0,73,0.034559,73,0.18824,0.28857,0.2666,0.21856,0.48594
100,0,0.083487,0,73,0.0576,73,0.21974,0.29648,0.27686,0.23242,0.48594
110,0.027273,0.10698,0,73,0.079644,73,0.24642,0.30322,0.28564,0.24434,0.48594
120,0.05,0.1294,0.0083333,73,0.098976,73,0.26939,0.30908,0.29326,0.25472,0.48594
130,0.069231,0.14764,0.030769,73,0.11683,73,0.28941,0.31465,0.3,0.26388,0.48594
140,0.085714,0.16426,0.05,73,0.13282,73,0.30706,0.31963,0.30586,0.27202,0.48594
150,0.1,0.1781,0.073333,73,0.14741,73,0.32277,0.32402,0.31143,0.27934,0.48594
160,0.11875,0.19093,0.0875,73,0.1609,73,0.33344,0.32812,0.31641,0.28595,0.48594
170,0.12941,0.20262,0.10588,73,0.17272,73,0.33684,0.33193,0.32109,0.29197,0.48594
180,0.13889,0.21283,0.11667,73,0.18364,73,0.34035,0.33574,0.3252,0.29748,0.48594
190,0.15263,0.22229,0.13158,73,0.1936,73,0.34333,0.33867,0.329,0.30254,0.48594
200,0.16,0.23111,0.145,73,0.20289,73,0.34614,0.3416,0.33252,0.30722,0.48594
210,0.16667,0.23839,0.15238,73,0.21161,73,0.34895,0.34512,0.33604,0.31156,0.48594
220,0.17727,0.24579,0.16364,73,0.2195,73,0.35137,0.34717,0.33896,0.31559,0.48594
230,0.18261,0.25268,0.17391,73,0.22717,73,0.3534,0.3501,0.34189,0.31936,0.48594
240,0.1875,0.2588,0.18333,73,0.23398,73,0.3559,0.35215,0.34453,0.32289,0.48594
250,0.2,0.26438,0.192,73,0.2401,73,0.35786,0.35493,0.34717,0.32621,0.48594
260,0.20385,0.26973,0.2,73,0.2463,73,0.35999,0.35654,0.3498,0.32933,0.48594
270,0.21111,0.27533,0.20741,73,0.25212,73,0.36188,0.35977,0.352,0.33228,0.48594
280,0.21786,0.27972,0.21429,73,0.25739,73,0.3638,0.36064,0.3542,0.33506,0.48594
290,0.22414,0.28397,0.22069,73,0.26221,73,0.36532,0.3624,0.35625,0.3377,0.48594
300,0.22667,0.28828,0.22667,73,0.26723,73,0.36722,0.36519,0.3583,0.34021,0.48594
310,0.23226,0.29251,0.23226,73,0.27187,73,0.36883,0.36592,0.36006,0.34259,0.48594
320,0.2375,0.29615,0.2375,73,0.27603,73,0.3704,0.36738,0.36182,0.34486,0.48594
330,0.23939,0.29987,0.24242,73,0.28004,73,0.37199,0.37046,0.36357,0.34703,0.48594
340,0.24706,0.30309,0.24706,73,0.28379,73,0.37337,0.37104,0.36533,0.3491,0.48594
350,0.24857,0.30664,0.25143,73,0.28751,73,0.37463,0.37192,0.3668,0.35108,0.48594
360,0.25278,0.30961,0.25556,73,0.291,73,0.37589,0.37354,0.36841,0.35297,0.48594
370,0.25676,0.31234,0.25946,73,0.29444,73,0.37717,0.3761,0.36987,0.35479,0.48594
380,0.26053,0.3153,0.26316,73,0.29768,73,0.37856,0.37654,0.37119,0.35654,0.48594
390,0.2641,0.31825,0.26923,73,0.30075,73,0.37941,0.3772,0.37266,0.35822,0.48594
400,0.2675,0.32096,0.2725,73,0.30382,73,0.38062,0.37822,0.37397,0.35983,0.48594
410,0.27073,0.32308,0.27561,73,0.30647,73,0.38174,0.38027,0.37529,0.36139,0.48594
420,0.27381,0.32559,0.27857,73,0.30912,73,0.38262,0.38203,0.37646,0.36289,0.48594
430,0.27674,0.32755,0.2814,73,0.31176,73,0.38386,0.38232,0.37764,0.36433,0.48594
440,0.27955,0.32988,0.28636,73,0.31426,73,0.38472,0.38291,0.37881,0.36573,0.48594
450,0.28,0.33211,0.28889,73,0.31671,73,0.38582,0.38364,0.37983,0.36708,0.48594
460,0.28478,0.33408,0.2913,73,0.31906,73,0.38688,0.38496,0.38086,0.36838,0.48594
470,0.28723,0.33621,0.29362,73,0.32127,73,0.38759,0.38782,0.38188,0.36965,0.48594
480,0.2875,0.33786,0.29583,73,0.32347,73,0.3887,0.38804,0.38291,0.37087,0.48594
490,0.2898,0.33951,0.3,73,0.3255,73,0.3893,0.38826,0.38394,0.37206,0.48594
500,0.294,0.34143,0.302,73,0.32766,73,0.39029,0.38862,0.38481,0.3732,0.48594

==> Figures/Data/BIAWGN_ASYNC_SNR_0dB_ed_1e-03_efa_1e-05_emd_1e-05_old.csv <==
10,0,0,0,0,0,0,0,0.22357,0,0,0.48594
20,0,0,0,0,0,0,0,0.18384,0,0,0.48594
30,0,0,0,0,0,0,0,0.20156,0.075,0.018894,0.48594
40,0,0,0,0,0,0,0,0.225,0.15234,0.082574,0.48594
50,0,0,0,0,0,0,0,0.24316,0.1998,0.12582,0.48594
60,0,0,0,0,0,0,0,0.25781,0.22266,0.15764,0.48594
70,0,0,0,0,0,0,0,0.27012,0.24053,0.1823,0.48594
80,0,0.019812,0,0,0,0,0.15032,0.28008,0.25488,0.20215,0.48594
90,0,0.052832,0,0,0,0,0.18824,0.28857,0.2666,0.21856,0.48594
100,0,0.082336,0,0,0,0,0.21974,0.29648,0.27686,0.23242,0.48594
110,0.027273,0.10773,0,0,0,0,0.24642,0.30322,0.28535,0.24434,0.48594
120,0.05,0.12841,0,0,0,0,0.26939,0.30908,0.29326,0.25472,0.48594
130,0.069231,0.14774,0,0,0,0,0.28941,0.31465,0.3,0.26388,0.48594
140,0.085714,0.16401,0,0,0,0,0.30706,0.31963,0.30586,0.27202,0.48594
150,0.10667,0.1786,0.066667,75,0.14276,75,0.32277,0.32402,0.31143,0.27934,0.48594
160,0.11875,0.1905,0.075,80,0.14483,80,0.33342,0.32812,0.31641,0.28595,0.48594
170,0.12941,0.20207,0.094118,77,0.16393,77,0.33701,0.33193,0.32109,0.29197,0.48594
180,0.13889,0.21273,0.1,81,0.16693,81,0.34037,0.33574,0.3252,0.29748,0.48594
190,0.15263,0.2223,0.12632,76,0.18787,76,0.3432,0.33867,0.329,0.30254,0.48594
200,0.155,0.23045,0.13,80,0.18966,80,0.3461,0.3416,0.33252,0.30722,0.48594
210,0.17143,0.2384,0.15238,74,0.20965,74,0.34859,0.34512,0.33589,0.31156,0.48594
220,0.17727,0.24543,0.15909,77,0.21242,77,0.35157,0.34717,0.33896,0.31559,0.48594
230,0.18261,0.25205,0.16087,81,0.2135,81,0.35381,0.3501,0.34189,0.31936,0.48594
240,0.19167,0.25874,0.16667,84,0.21575,84,0.35594,0.35215,0.34453,0.32289,0.48594
250,0.196,0.26449,0.188,75,0.23714,75,0.35809,0.35493,0.34717,0.32621,0.48594
260,0.20385,0.27008,0.19231,78,0.23858,78,0.36024,0.35654,0.34966,0.32933,0.48594
270,0.21111,0.27497,0.1963,81,0.23998,81,0.36186,0.35977,0.35186,0.33228,0.48594
280,0.21786,0.27989,0.2,84,0.24149,84,0.36385,0.36064,0.3542,0.33506,0.48594
290,0.21724,0.2844,0.22069,73,0.26236,73,0.36558,0.3624,0.35625,0.3377,0.48594
300,0.22667,0.28897,0.22333,75,0.26445,75,0.36715,0.36519,0.3583,0.34021,0.48594
310,0.23226,0.2925,0.22581,78,0.26511,78,0.36889,0.36592,0.36006,0.34259,0.48594
320,0.23438,0.29589,0.22812,80,0.26705,80,0.37053,0.36738,0.36182,0.34486,0.48594
330,0.23939,0.29971,0.2303,83,0.26767,83,0.37191,0.37046,0.36357,0.34703,0.48594
340,0.24412,0.30295,0.23235,85,0.26939,85,0.37338,0.37104,0.36533,0.3491,0.48594
350,0.24857,0.30677,0.23429,88,0.26961,88,0.37448,0.37192,0.3668,0.35108,0.48594
360,0.25278,0.30982,0.23611,90,0.27155,90,0.37574,0.37354,0.36841,0.35297,0.48594
370,0.25676,0.31277,0.25946,74,0.29332,74,0.37719,0.3761,0.36987,0.35479,0.48594
380,0.25789,0.31526,0.26053,76,0.29442,76,0.37862,0.37654,0.37119,0.35654,0.48594
390,0.2641,0.31808,0.2641,78,0.29527,78,0.37947,0.3772,0.37266,0.35822,0.48594
400,0.2675,0.32062,0.265,80,0.29635,80,0.38086,0.37822,0.37383,0.35983,0.48594
410,0.26829,0.32288,0.26585,82,0.29718,82,0.38154,0.38027,0.37515,0.36139,0.48594
420,0.27381,0.32583,0.26905,84,0.2983,84,0.38293,0.38203,0.37646,0.36289,0.48594
430,0.27442,0.32772,0.26977,86,0.29887,86,0.38389,0.38232,0.37764,0.36433,0.48594
440,0.27727,0.32999,0.27045,88,0.29991,88,0.3849,0.38291,0.37881,0.36573,0.48594
450,0.28,0.33211,0.27333,90,0.30061,90,0.38581,0.38364,0.37983,0.36708,0.48594
460,0.28261,0.33426,0.27391,92,0.30156,92,0.38677,0.38496,0.38086,0.36838,0.48594
470,0.28723,0.33589,0.27447,94,0.30224,94,0.38748,0.38782,0.38188,0.36965,0.48594
480,0.29167,0.33813,0.29792,73,0.32347,73,0.38857,0.38804,0.38291,0.37087,0.48594
490,0.29184,0.33975,0.29796,74,0.32474,74,0.38918,0.38826,0.38379,0.37206,0.48594
500,0.294,0.34159,0.3,76,0.325,76,0.39029,0.38862,0.38481,0.3732,0.48594


==> Figures/Data/BIAWGN_ASYNC_SNR_0dB_ed_1e-05_efa_1e-05_emd_1e-05.csv <==
10,0,0,0,9,0,9,0,0,0,0,0.48594
20,0,0,0,19,0,19,0,0.1746,0,0,0.48594
30,0,0,0,29,0,29,0,0.15535,0,0,0.48594
40,0,0,0,39,0,39,0,0.14604,0,0,0.48594
50,0,0,0,49,0,49,0,0.15205,0,0,0.48594
60,0,0,0,59,0,59,0,0.1708,0,0.035521,0.48594
70,0,0,0,69,0,69,0,0.18662,0.075,0.069169,0.48594
80,0,0,0,73,0.0033024,73,0.034964,0.2001,0.15703,0.096263,0.48594
90,0,0,0,73,0.016007,73,0.075774,0.21182,0.17812,0.11869,0.48594
100,0,0,0,73,0.032504,73,0.11003,0.22207,0.19717,0.13764,0.48594
110,0.027273,0,0,73,0.049099,73,0.13932,0.23115,0.20977,0.15394,0.48594
120,0.05,0,0,73,0.065717,73,0.16474,0.23936,0.22061,0.16815,0.48594
130,0.069231,0,0,73,0.081262,73,0.18708,0.24697,0.22998,0.18068,0.48594
140,0.085714,0.011321,0,73,0.095181,73,0.20691,0.25386,0.23848,0.19183,0.48594
150,0.1,0.033028,0,73,0.10816,73,0.22467,0.26016,0.2458,0.20185,0.48594
160,0.11875,0.053562,0,73,0.12158,73,0.24069,0.26543,0.25283,0.21091,0.48594
170,0.12941,0.073122,0,73,0.13305,73,0.25525,0.271,0.25898,0.21916,0.48594
180,0.13889,0.091695,0.0055556,73,0.14367,73,0.26856,0.27554,0.2647,0.22671,0.48594
190,0.15263,0.099331,0.015789,73,0.15343,73,0.28077,0.28008,0.26997,0.23365,0.48594
200,0.16,0.11735,0.035,73,0.162,73,0.29205,0.28447,0.2748,0.24007,0.48594
210,0.16667,0.12697,0.047619,73,0.16897,73,0.2947,0.28857,0.27935,0.24601,0.48594
220,0.17727,0.1384,0.059091,73,0.17893,73,0.29759,0.29209,0.28359,0.25155,0.48594
230,0.18261,0.15001,0.073913,73,0.18671,73,0.30128,0.29561,0.2877,0.25672,0.48594
240,0.1875,0.15565,0.083333,73,0.193,73,0.30505,0.29912,0.29136,0.26157,0.48594
250,0.2,0.16734,0.088,73,0.2004,73,0.30879,0.30278,0.29487,0.26611,0.48594
260,0.20385,0.15925,0.10385,73,0.20671,73,0.31141,0.30527,0.29824,0.2704,0.48594
270,0.21111,0.17482,0.11111,73,0.21342,73,0.31522,0.30806,0.30132,0.27444,0.48594
280,0.21429,0.18478,0.092857,73,0.21822,73,0.31659,0.31172,0.30439,0.27827,0.48594
290,0.22414,0.1932,0.12414,73,0.22352,73,0.31828,0.31318,0.30718,0.28189,0.48594
300,0.22333,0.20038,0.13667,73,0.22868,73,0.32101,0.31663,0.30981,0.28533,0.48594
310,0.23226,0.20789,0.14516,73,0.23195,73,0.32325,0.31802,0.31245,0.2886,0.48594
320,0.23438,0.21324,0.15,73,0.23841,73,0.32505,0.32139,0.31494,0.29172,0.48594
330,0.23939,0.21698,0.15152,73,0.24226,73,0.32641,0.32256,0.31729,0.29469,0.48594
340,0.24706,0.22271,0.14706,73,0.24592,73,0.33101,0.3252,0.31948,0.29754,0.48594
350,0.24857,0.22779,0.14857,73,0.24951,73,0.32956,0.32695,0.32168,0.30026,0.48594
360,0.25278,0.2307,0.175,73,0.25448,73,0.33313,0.32842,0.32373,0.30286,0.48594
370,0.25676,0.23605,0.15946,73,0.25714,73,0.33636,0.33149,0.32578,0.30536,0.48594
380,0.26053,0.23966,0.17895,73,0.26189,73,0.33549,0.3323,0.32769,0.30776,0.48594
390,0.2641,0.24656,0.18974,73,0.26431,73,0.33843,0.33398,0.32959,0.31006,0.48594
400,0.265,0.24994,0.19,73,0.26773,73,0.33813,0.33677,0.33135,0.31228,0.48594
410,0.27073,0.25429,0.19268,73,0.2712,73,0.34194,0.33743,0.33311,0.31442,0.48594
420,0.27381,0.25621,0.19286,73,0.27239,73,0.34179,0.33867,0.33472,0.31648,0.48594
430,0.27674,0.25706,0.20465,73,0.27531,73,0.34414,0.34189,0.33633,0.31846,0.48594
440,0.27727,0.26245,0.2,73,0.27733,73,0.34589,0.34241,0.33794,0.32038,0.48594
450,0.28,0.2656,0.21111,73,0.28228,73,0.34708,0.34314,0.3394,0.32224,0.48594
460,0.28478,0.2687,0.21304,73,0.28314,73,0.34841,0.34453,0.34087,0.32403,0.48594
470,0.28511,0.27048,0.20851,73,0.28696,73,0.3498,0.34761,0.34233,0.32577,0.48594
480,0.2875,0.27172,0.225,73,0.28854,73,0.35075,0.34794,0.34365,0.32745,0.48594
490,0.2898,0.27554,0.23061,73,0.29144,73,0.35134,0.34849,0.34497,0.32908,0.48594
500,0.292,0.27935,0.236,73,0.29386,73,0.35232,0.34951,0.34629,0.33066,0.48594

==> Figures/Data/BIAWGN_ASYNC_SNR_0dB_ed_1e-05_efa_1e-05_emd_1e-05_old.csv <==
10,0,0,0,0,0,0,0,0,0,0,0.48594
20,0,0,0,0,0,0,0,0.1746,0,0,0.48594
30,0,0,0,0,0,0,0,0.15535,0,0,0.48594
40,0,0,0,0,0,0,0,0.14604,0,0,0.48594
50,0,0,0,0,0,0,0,0.15205,0,0,0.48594
60,0,0,0,0,0,0,0,0.1708,0,0.035521,0.48594
70,0,0,0,0,0,0,0,0.18662,0.075,0.069169,0.48594
80,0,0,0,0,0,0,0.034964,0.2001,0.15703,0.096263,0.48594
90,0,0,0,0,0,0,0.075774,0.21182,0.17812,0.11869,0.48594
100,0,0,0,0,0,0,0.11003,0.22207,0.19717,0.13764,0.48594
110,0.027273,0,0,0,0,0,0.13932,0.23115,0.20977,0.15394,0.48594
120,0.05,0,0,0,0,0,0.16474,0.23936,0.22061,0.16815,0.48594
130,0.069231,0,0,0,0,0,0.18708,0.24697,0.22998,0.18068,0.48594
140,0.085714,0.011321,0,0,0,0,0.20691,0.25386,0.23848,0.19183,0.48594
150,0.10667,0.033028,0,0,0.10436,75,0.22467,0.26016,0.2458,0.20185,0.48594
160,0.11875,0.052068,0,0,0.10741,80,0.24069,0.26543,0.25283,0.21091,0.48594
170,0.12941,0.072156,0,0,0.12406,77,0.25525,0.271,0.25898,0.21916,0.48594
180,0.13889,0.08848,0,0,0.12928,81,0.26856,0.27554,0.26455,0.22671,0.48594
190,0.15263,0.10183,0.036842,76,0.14758,76,0.28077,0.28008,0.26982,0.23365,0.48594
200,0.155,0.11448,0.035,80,0.15025,80,0.29205,0.28447,0.2748,0.24007,0.48594
210,0.17143,0.12735,0.047619,74,0.17027,74,0.29548,0.28857,0.27935,0.24601,0.48594
220,0.17727,0.14018,0.063636,77,0.17226,77,0.29926,0.29209,0.28359,0.25155,0.48594
230,0.18261,0.1503,0.082609,81,0.1724,81,0.30414,0.29561,0.28755,0.25672,0.48594
240,0.19167,0.15499,0.066667,96,0.1768,84,0.30431,0.29912,0.29136,0.26157,0.48594
250,0.196,0.16541,0.108,75,0.19708,75,0.30828,0.30278,0.29487,0.26611,0.48594
260,0.20385,0.15573,0.11154,78,0.19854,78,0.31039,0.30527,0.29824,0.2704,0.48594
270,0.21111,0.16816,0.1,95,0.20217,81,0.31305,0.30806,0.30132,0.27444,0.48594
280,0.21786,0.18877,0.11429,84,0.2039,84,0.3177,0.31172,0.30439,0.27827,0.48594
290,0.21724,0.19299,0.12069,73,0.22405,73,0.3175,0.31318,0.30718,0.28189,0.48594
300,0.22667,0.20112,0.13,75,0.22521,75,0.3207,0.31663,0.30981,0.28533,0.48594
310,0.23226,0.207,0.14516,78,0.22739,78,0.32147,0.31802,0.31245,0.2886,0.48594
320,0.23438,0.21266,0.14375,80,0.2269,80,0.32473,0.32139,0.31494,0.29172,0.48594
330,0.23939,0.21762,0.14545,83,0.23103,83,0.32895,0.32256,0.31729,0.29469,0.48594
340,0.24412,0.22296,0.15588,85,0.23276,85,0.33108,0.3252,0.31948,0.29754,0.48594
350,0.24857,0.22713,0.15429,88,0.23251,88,0.33023,0.32695,0.32168,0.30026,0.48594
360,0.25,0.23126,0.16944,90,0.23528,90,0.33297,0.32842,0.32373,0.30286,0.48594
370,0.25676,0.23886,0.18649,74,0.25645,74,0.33536,0.33149,0.32578,0.30536,0.48594
380,0.25789,0.2396,0.18421,76,0.25834,76,0.33765,0.3323,0.32769,0.30776,0.48594
390,0.2641,0.24436,0.19231,78,0.25863,78,0.33883,0.33398,0.32959,0.31006,0.48594
400,0.2675,0.24962,0.1875,80,0.26076,80,0.33848,0.33677,0.33135,0.31228,0.48594
410,0.26829,0.25215,0.19268,82,0.26155,82,0.34085,0.33743,0.33311,0.31442,0.48594
420,0.27381,0.25678,0.1881,84,0.2625,84,0.34311,0.33867,0.33472,0.31648,0.48594
430,0.27442,0.25863,0.19302,86,0.2631,86,0.34426,0.34189,0.33633,0.31846,0.48594
440,0.27727,0.26232,0.20227,88,0.26465,88,0.34496,0.34241,0.33779,0.32038,0.48594
450,0.28,0.26523,0.20667,90,0.26669,90,0.34549,0.34314,0.3394,0.32224,0.48594
460,0.28261,0.26933,0.2087,92,0.26851,92,0.34823,0.34453,0.34087,0.32403,0.48594
470,0.28511,0.27114,0.21702,94,0.26711,94,0.34945,0.34761,0.34219,0.32577,0.48594
480,0.29167,0.27375,0.22292,73,0.28913,73,0.34953,0.34794,0.34365,0.32745,0.48594
490,0.29184,0.27702,0.22245,74,0.28972,74,0.35192,0.34849,0.34497,0.32908,0.48594
500,0.294,0.2791,0.226,76,0.29077,76,0.35389,0.34951,0.34629,0.33066,0.48594


==> Figures/Data/BIAWGN_IMP_DET_SNR_0dB_ed_1e-02_efa_1e-02_emd_1e-05.csv <==
10,0,0,0,9,0,9,0,0.26133,0.075,0,0.48594
20,0,0,0,19,0,19,0,0.28008,0.075,0.046467,0.48594
30,0,0,0,29,0,29,0,0.29648,0.2168,0.1299,0.48594
40,0,0,0,39,0,39,0,0.30996,0.24961,0.17899,0.48594
50,0,0,0,49,0.029155,44,0.26451,0.32051,0.27246,0.21222,0.48594
60,0,0,0,59,0.071906,44,0.30589,0.32988,0.28887,0.23662,0.48594
70,0.028571,0,0.014286,69,0.10791,44,0.33718,0.33691,0.30234,0.25551,0.48594
80,0.0625,0.048836,0.044812,79,0.13752,44,0.34377,0.34336,0.31289,0.27068,0.48594
90,0.077778,0.091485,0.076876,89,0.16219,44,0.3492,0.34922,0.32168,0.28322,0.48594
100,0.1,0.14096,0.1049,99,0.18303,44,0.35402,0.35361,0.3293,0.29381,0.48594
110,0.11818,0.17696,0.1287,109,0.20078,44,0.3585,0.35801,0.33574,0.3029,0.48594
120,0.13333,0.21681,0.14933,119,0.21629,44,0.36235,0.36211,0.3416,0.31081,0.48594
130,0.14615,0.25006,0.16731,129,0.22969,44,0.36582,0.36562,0.34658,0.31779,0.48594
140,0.15714,0.27766,0.18316,139,0.24161,44,0.369,0.36855,0.35098,0.32399,0.48594
150,0.16667,0.29936,0.19692,149,0.25203,44,0.37175,0.37148,0.35508,0.32956,0.48594
160,0.175,0.3214,0.20966,159,0.26161,44,0.37472,0.37441,0.35918,0.33459,0.48594
170,0.18824,0.3266,0.2208,169,0.27025,44,0.37728,0.37734,0.3624,0.33917,0.48594
180,0.19444,0.3316,0.23102,179,0.27789,44,0.37964,0.3791,0.36562,0.34336,0.48594
190,0.2,0.33598,0.24049,189,0.28505,44,0.38172,0.38174,0.36855,0.34721,0.48594
200,0.21,0.3403,0.2489,199,0.29155,44,0.38375,0.3832,0.37119,0.35076,0.48594
210,0.21429,0.34394,0.25637,209,0.29745,44,0.38566,0.38555,0.37354,0.35406,0.48594
220,0.22273,0.34753,0.26373,219,0.30294,44,0.38745,0.3873,0.37588,0.35713,0.48594
230,0.22609,0.35081,0.27048,229,0.30797,44,0.38909,0.38921,0.37822,0.35999,0.48594
240,0.2375,0.35379,0.27621,239,0.31267,44,0.39084,0.39023,0.38027,0.36267,0.48594
250,0.24,0.35678,0.28229,249,0.31717,44,0.39233,0.39258,0.38203,0.36519,0.48594
260,0.24231,0.35938,0.28752,259,0.32136,44,0.39371,0.39346,0.38408,0.36756,0.48594
270,0.24815,0.36182,0.29259,269,0.32516,44,0.39513,0.39492,0.38555,0.36979,0.48594
280,0.25357,0.36447,0.29729,279,0.32888,44,0.39642,0.39668,0.3873,0.37191,0.48594
290,0.25517,0.36666,0.30146,289,0.33228,44,0.39765,0.39756,0.38877,0.37391,0.48594
300,0.25667,0.36886,0.30571,299,0.33554,44,0.39874,0.39844,0.39023,0.37581,0.48594
310,0.26452,0.37102,0.30977,309,0.33858,44,0.40001,0.40049,0.3917,0.37762,0.48594
320,0.26562,0.3726,0.31327,319,0.34152,44,0.40118,0.40107,0.39316,0.37934,0.48594
330,0.2697,0.37436,0.31692,329,0.34417,44,0.40218,0.40195,0.39434,0.38099,0.48594
340,0.27353,0.37636,0.32006,339,0.34678,44,0.40318,0.40312,0.3958,0.38255,0.48594
350,0.27714,0.37829,0.32363,349,0.34932,44,0.40416,0.40459,0.39697,0.38406,0.48594
360,0.28333,0.37954,0.32665,359,0.35172,44,0.40506,0.40518,0.39814,0.38549,0.48594
370,0.28378,0.38123,0.32953,369,0.35396,44,0.40605,0.40576,0.39902,0.38687,0.48594
380,0.28421,0.38281,0.33234,379,0.35615,44,0.40684,0.40664,0.4002,0.3882,0.48594
390,0.28974,0.38394,0.33474,389,0.35824,44,0.4077,0.4084,0.40107,0.38947,0.48594
400,0.29,0.38559,0.33736,399,0.36017,44,0.40855,0.40884,0.40225,0.39069,0.48594
410,0.29268,0.38642,0.33987,409,0.36214,44,0.40932,0.40928,0.40312,0.39187,0.48594
420,0.29524,0.38794,0.34214,419,0.36396,44,0.41012,0.40986,0.404,0.39301,0.48594
430,0.29767,0.38906,0.34437,429,0.36563,44,0.41084,0.41074,0.40488,0.3941,0.48594
440,0.30227,0.3904,0.34656,439,0.36746,44,0.41151,0.4125,0.40576,0.39516,0.48594
450,0.30222,0.39142,0.34853,449,0.36894,44,0.41228,0.41265,0.40664,0.39618,0.48594
460,0.30435,0.39277,0.35041,459,0.37067,44,0.41286,0.41309,0.40723,0.39717,0.48594
470,0.30851,0.3938,0.35231,469,0.37215,44,0.41351,0.41338,0.40811,0.39813,0.48594
480,0.31042,0.39465,0.35417,479,0.37344,44,0.41424,0.41396,0.40898,0.39905,0.48594
490,0.31224,0.39557,0.35587,489,0.37497,44,0.41482,0.41484,0.40957,0.39995,0.48594
500,0.312,0.39657,0.35727,499,0.37631,44,0.41549,0.41631,0.4103,0.40082,0.48594


==> Figures/Data/BIAWGN_IMP_DET_SNR_0dB_ed_1e-02_efa_1e-05_emd_1e-03.csv <==
10,0,0,0,9,0,9,0,0.26133,0.075,0,0.48594
20,0,0,0,19,0,19,0,0.28008,0.075,0.046467,0.48594
30,0,0,0,29,0,29,0,0.29648,0.2168,0.1299,0.48594
40,0,0,0,39,0,39,0,0.30996,0.24961,0.17899,0.48594
50,0,0,0,49,0,49,0,0.32051,0.27246,0.21222,0.48594
60,0,0,0,59,0.020124,55,0.13979,0.32988,0.28887,0.23662,0.48594
70,0,0,0,69,0.057244,55,0.19523,0.33691,0.30234,0.25551,0.48594
80,0.025,0,0,79,0.090124,55,0.23833,0.34336,0.31289,0.27068,0.48594
90,0.055556,0.038438,0.033333,89,0.11824,55,0.27298,0.34922,0.32168,0.28322,0.48594
100,0.09,0.090028,0.063399,99,0.1423,55,0.30156,0.35361,0.3293,0.29381,0.48594
110,0.10909,0.12996,0.089674,109,0.16288,55,0.32562,0.35801,0.33574,0.3029,0.48594
120,0.13333,0.15851,0.11262,119,0.18081,55,0.3462,0.36211,0.3416,0.31081,0.48594
130,0.14615,0.19919,0.13272,129,0.19669,55,0.36406,0.36562,0.34658,0.31779,0.48594
140,0.16429,0.22882,0.15055,139,0.21052,55,0.36889,0.36855,0.35098,0.32399,0.48594
150,0.18,0.24934,0.16609,149,0.22279,55,0.37186,0.37148,0.35508,0.32956,0.48594
160,0.1875,0.27795,0.18001,159,0.23397,55,0.37466,0.37441,0.35918,0.33459,0.48594
170,0.2,0.29701,0.19302,169,0.24375,55,0.37708,0.37734,0.3624,0.33917,0.48594
180,0.21111,0.31945,0.20438,179,0.2529,55,0.37955,0.3791,0.36562,0.34336,0.48594
190,0.22105,0.33408,0.21482,189,0.26106,55,0.3817,0.38174,0.36855,0.34721,0.48594
200,0.23,0.33962,0.22445,199,0.26868,55,0.3838,0.3832,0.37119,0.35076,0.48594
210,0.2381,0.34371,0.23298,209,0.27565,55,0.38574,0.38555,0.37354,0.35406,0.48594
220,0.24545,0.34711,0.24117,219,0.28199,55,0.38747,0.3873,0.37588,0.35713,0.48594
230,0.25217,0.35069,0.24883,229,0.28785,55,0.38916,0.38921,0.37822,0.35999,0.48594
240,0.25833,0.3536,0.25574,239,0.29339,55,0.39086,0.39023,0.38027,0.36267,0.48594
250,0.264,0.35657,0.26222,249,0.29854,55,0.39223,0.39258,0.38203,0.36519,0.48594
260,0.26923,0.35946,0.26818,259,0.30321,55,0.39377,0.39346,0.38408,0.36756,0.48594
270,0.27407,0.36197,0.27345,269,0.30787,55,0.39508,0.39492,0.38555,0.36979,0.48594
280,0.27857,0.36424,0.27916,279,0.31205,55,0.39651,0.39668,0.3873,0.37191,0.48594
290,0.28276,0.36674,0.28391,289,0.31596,55,0.39765,0.39756,0.38877,0.37391,0.48594
300,0.28667,0.36877,0.28864,299,0.31971,55,0.39892,0.39844,0.39023,0.37581,0.48594
310,0.29355,0.37109,0.2932,309,0.32325,55,0.40006,0.40049,0.3917,0.37762,0.48594
320,0.29688,0.37293,0.29728,319,0.32658,55,0.40112,0.40107,0.39316,0.37934,0.48594
330,0.3,0.37477,0.30129,329,0.32972,55,0.40211,0.40195,0.39434,0.38099,0.48594
340,0.30294,0.37647,0.30503,339,0.33288,55,0.40326,0.40312,0.3958,0.38255,0.48594
350,0.30571,0.37811,0.3087,349,0.3357,55,0.40416,0.40459,0.39697,0.38406,0.48594
360,0.31111,0.37947,0.31186,359,0.33836,55,0.40514,0.40518,0.39814,0.38549,0.48594
370,0.31351,0.38127,0.31492,369,0.34114,55,0.406,0.40576,0.39902,0.38687,0.48594
380,0.31579,0.3826,0.3184,379,0.34352,55,0.40689,0.40664,0.4002,0.3882,0.48594
390,0.31795,0.38403,0.32097,389,0.34591,55,0.40772,0.4084,0.40107,0.38947,0.48594
400,0.3225,0.3855,0.32397,399,0.34826,55,0.4086,0.40884,0.40225,0.39069,0.48594
410,0.32439,0.38695,0.32642,409,0.35032,55,0.40935,0.40928,0.40312,0.39187,0.48594
420,0.32619,0.38811,0.32924,419,0.35245,55,0.4101,0.40986,0.404,0.39301,0.48594
430,0.33023,0.38924,0.33174,429,0.3544,55,0.41083,0.41074,0.40488,0.3941,0.48594
440,0.33182,0.39051,0.33415,439,0.35641,55,0.41155,0.4125,0.40576,0.39516,0.48594
450,0.33333,0.39162,0.33664,449,0.35826,55,0.41225,0.41265,0.40664,0.39618,0.48594
460,0.33696,0.39256,0.33869,459,0.36006,55,0.41286,0.41309,0.40723,0.39717,0.48594
470,0.3383,0.39366,0.34052,469,0.3618,55,0.41357,0.41338,0.40811,0.39813,0.48594
480,0.33958,0.39485,0.34299,479,0.36346,55,0.4142,0.41396,0.40898,0.39905,0.48594
490,0.34286,0.3957,0.3447,489,0.36502,55,0.41479,0.41484,0.40957,0.39995,0.48594
500,0.344,0.39667,0.34688,499,0.36663,55,0.41541,0.41631,0.4103,0.40082,0.48594


==> Figures/Data/BIAWGN_IMP_DET_SNR_0dB_ed_1e-03_efa_1e-02_emd_1e-04.csv <==
10,0,0,0,0,0,0,NaN,0,0,0,0.15554,0.00049438,0,0.48594,9,9,1,1,0.5,10.5,10,10
20,0,0,0,0,0,0,NaN,0,0,0,0.20202,0.00095215,0,0.48594,19,19,1,1,0.5,20.5,20,20
30,0,0,0,0,0,0.0078529,NaN,0.0078529,0,0,0.21919,0.0035156,0.018894,0.48594,29,29,1,0.79,0.5,30.5,30,30
40,0,0,0,0,0,0.1009,NaN,0.1009,0.0080834,0.0047768,0.23947,0.015234,0.082574,0.48594,39,37,1,0.67,0.5,40,36.609,36.609
50,0,0,0,0,0,0.16372,NaN,0.16372,0.043204,0.040242,0.26041,0.049365,0.12582,0.48594,49,37,1,0.62,0.5,40,36.562,36.562
60,0.033333,0,0,0,0,0.20995,NaN,0.20995,0.078,0.079414,0.2664,0.091406,0.15764,0.48594,59,37,1,0.59,0.5,40,36.716,36.716
70,0.071429,0,0,0,0,0.24588,NaN,0.24588,0.10747,0.11373,0.27858,0.12422,0.1823,0.48594,69,37,1,0.57,0.5,40,36.769,36.769
80,0.1,0.019812,0.0125,0,0.0125,0.27489,NaN,0.27489,0.13209,0.14061,0.29359,0.15234,0.20215,0.48594,79,37,0.82,0.55,0.5,40,36.669,36.669
90,0.12222,0.073821,0.039833,0.033333,0.039833,0.29897,NaN,0.29897,0.15459,0.16503,0.29691,0.17402,0.21856,0.48594,89,37,0.77,0.54,0.5,40,36.719,36.719
100,0.14,0.1194,0.070875,0.060661,0.072854,0.3194,NaN,0.3194,0.1727,0.18434,0.30441,0.19219,0.23242,0.48594,99,37,0.73,0.53,0.5,40,36.759,36.759
110,0.15455,0.15659,0.095942,0.085501,0.09715,0.33702,NaN,0.33702,0.18828,0.20168,0.30937,0.20859,0.24434,0.48594,109,37,0.69,0.52,0.5,40,36.726,36.726
120,0.16667,0.1936,0.12013,0.1082,0.1196,0.35243,NaN,0.35243,0.20194,0.21582,0.31518,0.22207,0.25472,0.48594,119,37,0.64,0.51,0.5,40,36.819,36.819
130,0.17692,0.22672,0.13818,0.12578,0.1374,0.36607,NaN,0.36607,0.21384,0.22808,0.31978,0.23437,0.26388,0.48594,129,37,0.56,0.51,0.5,40,36.809,36.809
140,0.18571,0.24272,0.15531,0.14389,0.15657,0.37825,0.32508,0.32508,0.22565,0.23899,0.32729,0.24404,0.27202,0.48594,139,37,0.51,0.5,0.5,40,36.796,36.796
150,0.20667,0.25343,0.17116,0.15853,0.1707,0.38921,0.33034,0.33034,0.23517,0.24783,0.33109,0.25356,0.27934,0.48594,149,37,0.52,0.5,0.5,40,36.88,36.88
160,0.2125,0.26183,0.18416,0.17199,0.18467,0.39916,0.3334,0.3334,0.24409,0.2578,0.33241,0.26191,0.28595,0.48594,159,37,0.51,0.5,0.5,40,36.629,36.629
170,0.21765,0.2697,0.19587,0.18337,0.19663,0.40823,0.33694,0.33694,0.25274,0.26595,0.33447,0.26836,0.29197,0.48594,169,37,0.52,0.5,0.5,40,36.609,36.609
180,0.22778,0.27612,0.2057,0.19422,0.20607,0.41656,0.33962,0.33962,0.25934,0.27337,0.34141,0.27656,0.29748,0.48594,179,37,0.51,0.5,0.5,40,36.92,36.92
190,0.23158,0.28145,0.21568,0.20366,0.21609,0.42423,0.34329,0.34329,0.26595,0.27972,0.34511,0.2822,0.30254,0.48594,189,37,0.51,0.5,0.5,40,37.03,37.03
200,0.24,0.28742,0.22508,0.21308,0.2248,0.43134,0.34635,0.34635,0.27363,0.28581,0.34548,0.28828,0.30722,0.48594,199,37,0.51,0.5,0.5,40,36.94,36.94
210,0.24762,0.29318,0.23284,0.22117,0.2329,0.43795,0.34915,0.34915,0.27846,0.29156,0.35067,0.29297,0.31156,0.48594,209,37,0.51,0.5,0.5,40,36.649,36.649
220,0.25455,0.2981,0.24065,0.22989,0.24157,0.44411,0.35098,0.35098,0.28324,0.29583,0.35027,0.29824,0.31559,0.48594,219,37,0.52,0.5,0.5,40,36.89,36.89
230,0.25652,0.30292,0.24785,0.23591,0.24779,0.44987,0.35361,0.35361,0.28886,0.30031,0.35369,0.30293,0.31936,0.48594,229,37,0.51,0.5,0.5,40,36.997,36.997
240,0.2625,0.30697,0.25408,0.24293,0.25373,0.45529,0.35618,0.35618,0.29255,0.30539,0.35536,0.30703,0.32289,0.48594,239,37,0.52,0.5,0.5,40,36.97,36.97
250,0.268,0.31152,0.2603,0.24997,0.2599,0.46038,0.35785,0.35785,0.29794,0.31068,0.35737,0.31172,0.32621,0.48594,249,37,0.51,0.5,0.5,40,36.809,36.809
260,0.27308,0.31472,0.26626,0.25466,0.26465,0.46518,0.35969,0.35969,0.30177,0.31307,0.36081,0.31465,0.32933,0.48594,259,37,0.51,0.5,0.5,40,37.381,37.381
270,0.27778,0.31807,0.27169,0.26068,0.27134,0.46972,0.36206,0.36206,0.30528,0.31686,0.36395,0.31875,0.33228,0.48594,269,37,0.53,0.5,0.5,40,36.987,36.987
280,0.27857,0.3217,0.27693,0.26525,0.27613,0.47402,0.36435,0.36435,0.31014,0.32019,0.36177,0.32227,0.33506,0.48594,279,37,0.51,0.5,0.5,39.5,37.391,37.391
290,0.28621,0.32487,0.28107,0.27019,0.28085,0.4781,0.36558,0.36558,0.31322,0.32441,0.36506,0.32461,0.3377,0.48594,289,37,0.51,0.5,0.5,40,36.763,36.763
300,0.28667,0.32722,0.28463,0.27562,0.28513,0.48198,0.367,0.367,0.31634,0.32702,0.36553,0.32812,0.34021,0.48594,299,37,0.51,0.5,0.5,40,37,37
310,0.29355,0.33061,0.28932,0.27949,0.289,0.48567,0.36919,0.36919,0.31845,0.32966,0.36801,0.33047,0.34259,0.48594,309,37,0.52,0.5,0.5,40,37.171,37.171
320,0.29688,0.33359,0.29368,0.28325,0.29342,0.4892,0.37041,0.37041,0.3224,0.33251,0.36916,0.33281,0.34486,0.48594,319,37,0.52,0.5,0.5,40,37.274,37.274
330,0.29697,0.33578,0.29718,0.28769,0.29722,0.49257,0.37135,0.37135,0.32558,0.33544,0.3733,0.3353,0.34703,0.48594,329,37,0.51,0.5,0.5,40,37.311,37.311
340,0.3,0.33787,0.30041,0.29091,0.30028,0.49579,0.3734,0.3734,0.32803,0.33741,0.37413,0.33816,0.3491,0.48594,339,37,0.51,0.5,0.5,40,37.281,37.281
350,0.3,0.33984,0.30353,0.29421,0.30444,0.49888,0.37469,0.37469,0.33064,0.33935,0.37522,0.34014,0.35108,0.48594,349,37,0.52,0.5,0.5,40,37.184,37.184
360,0.30833,0.34212,0.30725,0.29734,0.30619,0.50184,0.37549,0.37549,0.33273,0.34209,0.37641,0.34219,0.35297,0.48594,359,37,0.51,0.5,0.5,40,37.02,37.02
370,0.30811,0.34419,0.30978,0.30092,0.30946,0.50468,0.37712,0.37712,0.33484,0.34449,0.37698,0.3449,0.35479,0.48594,369,37,0.53,0.5,0.5,40,36.789,36.789
380,0.31053,0.34642,0.31283,0.30388,0.3125,0.50741,0.37807,0.37807,0.33743,0.34577,0.37565,0.34687,0.35654,0.48594,379,37,0.52,0.5,0.5,40,37.759,37.759
390,0.31795,0.34854,0.31683,0.30737,0.31598,0.51004,0.37971,0.37971,0.34034,0.3478,0.38214,0.34863,0.35822,0.48594,389,37,0.51,0.5,0.5,40,37.428,37.428
400,0.3175,0.34976,0.31773,0.30993,0.31793,0.51257,0.38085,0.38085,0.3416,0.34995,0.3801,0.35039,0.35983,0.48594,399,37,0.51,0.5,0.5,40,37.03,37.03


==> Figures/Data/BIAWGN_IMP_DET_SNR_0dB_ed_1e-03_efa_1e-04_emd_1e-04.csv <==
10,0,0,0,0,0,0,0,0,0.14876,0.0005127,0,0.48594,9,9,1,1,10.5,10,10
20,0,0,0,0,0,0,0,0,0.19989,0.00095215,0,0.48594,19,19,1,1,20.5,20,20
30,0,0,0,0,0,0,0,0,0.21739,0.0035156,0.018894,0.48594,29,29,1,1,30.5,30,30
40,0,0,0,0,0,0,0,0,0.24193,0.015234,0.082574,0.48594,39,39,1,1,40.5,40,40
50,0,0,0,0,0,0,0,0,0.25817,0.048047,0.12582,0.48594,49,49,1,1,50.5,50,50
60,0,0,0,0,0,0.0035772,0.0076573,0.0051606,0.26821,0.091406,0.15764,0.48594,59,56,1,1,58,55.462,55.462
70,0,0,0,0,0,0.018109,0.034362,0.032859,0.28215,0.12422,0.1823,0.48594,69,56,1,0.97,58,55.462,55.462
80,0.0125,0,0,0,0,0.04287,0.061664,0.064601,0.28878,0.15234,0.20215,0.48594,79,56,1,0.94,57.5,55.428,55.428
90,0.044444,0,0,0,0,0.083123,0.087103,0.094196,0.29418,0.17344,0.21856,0.48594,89,56,1,0.9,58.5,55.472,55.472
100,0.07,0.01,0.01585,0.01,0.01,0.11609,0.10865,0.11876,0.30724,0.19248,0.23242,0.48594,99,56,0.87,0.87,58,55.632,55.632
110,0.090909,0.047359,0.042731,0.030199,0.038618,0.14941,0.12926,0.14139,0.3093,0.20742,0.24434,0.48594,109,56,0.84,0.84,58,55.682,55.682
120,0.11667,0.084987,0.066188,0.053964,0.065689,0.18926,0.14677,0.16064,0.31789,0.22266,0.25472,0.48594,119,56,0.81,0.8,58,55.525,55.525
130,0.13077,0.12092,0.089641,0.075819,0.089436,0.21023,0.16145,0.17795,0.31965,0.23437,0.26388,0.48594,129,56,0.78,0.78,58,55.361,55.361
140,0.15,0.1532,0.11091,0.095138,0.10944,0.22987,0.17589,0.19286,0.32719,0.24434,0.27202,0.48594,139,56,0.75,0.76,57.5,55.391,55.391
150,0.15333,0.18311,0.12959,0.11149,0.12691,0.26076,0.18879,0.20507,0.33034,0.25312,0.27934,0.48594,149,56,0.72,0.72,58,55.816,55.816
160,0.16875,0.20311,0.14483,0.12671,0.14269,0.28237,0.19992,0.21603,0.33303,0.26191,0.28595,0.48594,159,56,0.7,0.69,57.5,55.773,55.773
170,0.18235,0.23317,0.15741,0.14162,0.15668,0.30187,0.20913,0.22656,0.33606,0.26953,0.29197,0.48594,169,56,0.66,0.66,58,55.826,55.826
180,0.18889,0.25397,0.17063,0.15434,0.17006,0.32197,0.21898,0.23673,0.34443,0.27656,0.29748,0.48594,179,56,0.62,0.62,58,55.478,55.478
190,0.2,0.27707,0.1846,0.16611,0.18282,0.33958,0.22689,0.24563,0.34492,0.28184,0.30254,0.48594,189,56,0.56,0.56,58,55.361,55.361
200,0.205,0.28649,0.19366,0.17747,0.19265,0.34625,0.23566,0.2524,0.34663,0.28843,0.30722,0.48594,199,56,0.51,0.53,58,55.575,55.575
210,0.21429,0.29232,0.20256,0.18661,0.20226,0.34968,0.2425,0.26015,0.34885,0.29297,0.31156,0.48594,209,56,0.51,0.51,58,55.522,55.522
220,0.22727,0.29751,0.21232,0.19547,0.21195,0.35171,0.24993,0.26534,0.35289,0.29824,0.31559,0.48594,219,56,0.51,0.52,58,55.933,55.933
230,0.23043,0.30235,0.22001,0.20433,0.22032,0.35375,0.25551,0.27373,0.34965,0.30352,0.31936,0.48594,229,56,0.51,0.51,58,55.378,55.378
240,0.2375,0.30678,0.22894,0.21191,0.22805,0.35596,0.26138,0.27871,0.35777,0.30703,0.32289,0.48594,239,56,0.51,0.51,58,55.355,55.355
250,0.236,0.31115,0.23466,0.21964,0.23515,0.35904,0.26756,0.28364,0.35774,0.31113,0.32621,0.48594,249,56,0.51,0.51,58,55.963,55.963
260,0.24615,0.31456,0.24059,0.22566,0.24225,0.36018,0.2722,0.28913,0.35895,0.31465,0.32933,0.48594,259,56,0.51,0.51,58.5,55.572,55.572
270,0.25185,0.31756,0.24871,0.23249,0.24665,0.36213,0.27749,0.29293,0.3633,0.31875,0.33228,0.48594,269,56,0.51,0.51,58,55.88,55.88
280,0.25714,0.32143,0.25339,0.238,0.25429,0.36416,0.28181,0.29743,0.3648,0.32109,0.33506,0.48594,279,56,0.51,0.51,58.5,56.054,56.054
290,0.26207,0.324,0.26014,0.24403,0.25896,0.36591,0.28584,0.30026,0.3668,0.32432,0.3377,0.48594,289,56,0.51,0.51,57.5,56.094,56.094
300,0.26333,0.32715,0.26394,0.24986,0.26404,0.3677,0.28988,0.30459,0.36649,0.32754,0.34021,0.48594,299,56,0.51,0.51,58.5,56,56

==> Figures/Data/BIAWGN_IMP_DET_SNR_0dB_ed_1e-03_efa_1e-04_emd_1e-04_2.csv <==
10,0,0,0,0,0,0,0,0,0.14876,0.0005127,0,0.48594,9,9,1,1,10.5,10,10,NaN,NaN
20,0,0,0,0,0,0,0,0,0.19989,0.00095215,0,0.48594,19,19,1,1,20.5,20,20,NaN,NaN
30,0,0,0,0,0,0,0,0,0.21739,0.0035156,0.018894,0.48594,29,29,1,1,30.5,30,30,NaN,NaN
40,0,0,0,0,0,0,0,0,0.24193,0.015234,0.082574,0.48594,39,39,1,1,40.5,40,40,NaN,NaN
50,0,0,0,0,0,0,0,0,0.25817,0.048047,0.12582,0.48594,49,49,1,1,50.5,50,50,NaN,NaN
60,0,0,0,0,0,0.0035772,0.0076573,0.0051606,0.26821,0.091406,0.15764,0.48594,59,56,1,1,58,55.462,55.462,NaN,NaN
70,0,0,0,0,0,0.018109,0.034362,0.032859,0.28215,0.12422,0.1823,0.48594,69,56,1,0.97,58,55.462,55.462,NaN,NaN
80,0.0125,0,0,0,0,0.04287,0.061664,0.064601,0.28878,0.15234,0.20215,0.48594,79,56,1,0.94,57.5,55.428,55.428,NaN,NaN
90,0.044444,0,0,0,0,0.083123,0.087103,0.094196,0.29418,0.17344,0.21856,0.48594,89,56,1,0.9,58.5,55.472,55.472,NaN,NaN
100,0.07,0.01,0.01585,0.01,0.01,0.11609,0.10865,0.11876,0.30724,0.19248,0.23242,0.48594,99,56,0.87,0.87,58,55.632,55.632,1,1.585
110,0.090909,0.047359,0.042731,0.030199,0.038618,0.14941,0.12926,0.14139,0.3093,0.20742,0.24434,0.48594,109,56,0.84,0.84,58,55.682,55.682,0.63767,0.90229
120,0.11667,0.084987,0.066188,0.053964,0.065689,0.18926,0.14677,0.16064,0.31789,0.22266,0.25472,0.48594,119,56,0.81,0.8,58,55.525,55.525,0.63497,0.7788
130,0.13077,0.12092,0.089641,0.075819,0.089436,0.21023,0.16145,0.17795,0.31965,0.23437,0.26388,0.48594,129,56,0.78,0.78,58,55.361,55.361,0.62701,0.74131
140,0.15,0.1532,0.11091,0.095138,0.10944,0.22987,0.17589,0.19286,0.32719,0.24434,0.27202,0.48594,139,56,0.75,0.76,57.5,55.391,55.391,0.62101,0.72397
150,0.15333,0.18311,0.12959,0.11149,0.12691,0.26076,0.18879,0.20507,0.33034,0.25312,0.27934,0.48594,149,56,0.72,0.72,58,55.816,55.816,0.60885,0.70772
160,0.16875,0.20311,0.14483,0.12671,0.14269,0.28237,0.19992,0.21603,0.33303,0.26191,0.28595,0.48594,159,56,0.7,0.69,57.5,55.773,55.773,0.62385,0.7131
170,0.18235,0.23317,0.15741,0.14162,0.15668,0.30187,0.20913,0.22656,0.33606,0.26953,0.29197,0.48594,169,56,0.66,0.66,58,55.826,55.826,0.60736,0.6751
180,0.18889,0.25397,0.17063,0.15434,0.17006,0.32197,0.21898,0.23673,0.34443,0.27656,0.29748,0.48594,179,56,0.62,0.62,58,55.478,55.478,0.60773,0.67186
190,0.2,0.27707,0.1846,0.16611,0.18282,0.33958,0.22689,0.24563,0.34492,0.28184,0.30254,0.48594,189,56,0.56,0.56,58,55.361,55.361,0.59954,0.66629
200,0.205,0.28649,0.19366,0.17747,0.19265,0.34625,0.23566,0.2524,0.34663,0.28843,0.30722,0.48594,199,56,0.51,0.53,58,55.575,55.575,0.61944,0.67597
210,0.21429,0.29232,0.20256,0.18661,0.20226,0.34968,0.2425,0.26015,0.34885,0.29297,0.31156,0.48594,209,56,0.51,0.51,58,55.522,55.522,0.63838,0.69295
220,0.22727,0.29751,0.21232,0.19547,0.21195,0.35171,0.24993,0.26534,0.35289,0.29824,0.31559,0.48594,219,56,0.52,0.52,58,55.933,55.933,0.65702,0.71364
230,0.23043,0.30235,0.22001,0.20433,0.22032,0.35375,0.25551,0.27373,0.34965,0.30352,0.31936,0.48594,229,56,0.51,0.51,58,55.378,55.378,0.67581,0.72768
240,0.2375,0.30678,0.22894,0.21191,0.22805,0.35596,0.26138,0.27871,0.35777,0.30703,0.32289,0.48594,239,56,0.51,0.51,58,55.355,55.355,0.69077,0.74627
250,0.236,0.31115,0.23466,0.21964,0.23515,0.35904,0.26756,0.28364,0.35774,0.31113,0.32621,0.48594,249,56,0.51,0.51,58,55.963,55.963,0.70588,0.75416
260,0.24615,0.31456,0.24059,0.22566,0.24225,0.36018,0.2722,0.28913,0.35895,0.31465,0.32933,0.48594,259,56,0.51,0.51,58.5,55.572,55.572,0.71738,0.76486
270,0.25185,0.31756,0.24871,0.23249,0.24665,0.36213,0.27749,0.29293,0.3633,0.31875,0.33228,0.48594,269,56,0.52,0.51,58,55.88,55.88,0.7321,0.7832
280,0.25714,0.32143,0.25339,0.238,0.25429,0.36416,0.28181,0.29743,0.3648,0.32109,0.33506,0.48594,279,56,0.51,0.51,58.5,56.054,56.054,0.74044,0.78831
290,0.26207,0.324,0.26014,0.24403,0.25896,0.36591,0.28584,0.30026,0.3668,0.32432,0.3377,0.48594,289,56,0.51,0.51,57.5,56.094,56.094,0.75317,0.8029
300,0.26333,0.32715,0.26394,0.24986,0.26404,0.3677,0.28988,0.30459,0.36649,0.32754,0.34021,0.48594,299,56,0.51,0.51,58.5,56,56,0.76375,0.80679


==> Figures/Data/BIAWGN_IMP_DET_SNR_0dB_ed_1e-03_efa_1e-04_emd_1e-04_3.csv <==
10,0,0,0,0,0,0,0,0,0.14876,0.0005127,0,0.48594,9,9,1,1,10.5,10,10,NaN
20,0,0,0,0,0,0,0,0,0.19989,0.00095215,0,0.48594,19,19,1,1,20.5,20,20,NaN
30,0,0,0,0,0,0,0,0,0.21739,0.0035156,0.018894,0.48594,29,29,1,1,30.5,30,30,NaN
40,0,0,0,0,0,0,0,0,0.24193,0.015234,0.082574,0.48594,39,39,1,1,40.5,40,40,NaN
50,0,0,0,0,0,0,0,0,0.25817,0.048047,0.12582,0.48594,49,49,1,1,50.5,50,50,NaN
60,0,0,0,0,0,0.0035772,0.0076573,0.0051606,0.26821,0.091406,0.15764,0.48594,59,56,1,1,58,55.462,55.462,NaN
70,0,0,0,0,0,0.018109,0.034362,0.032859,0.28215,0.12422,0.1823,0.48594,69,56,1,0.97,58,55.462,55.462,NaN
80,0.0125,0,0,0,0,0.04287,0.061664,0.064601,0.28878,0.15234,0.20215,0.48594,79,56,1,0.94,57.5,55.428,55.428,NaN
90,0.044444,0,0,0,0,0.083123,0.087103,0.094196,0.29418,0.17344,0.21856,0.48594,89,56,1,0.9,58.5,55.472,55.472,NaN
100,0.07,0.01,0.01585,0.01,0.01,0.11609,0.10865,0.11876,0.30724,0.19248,0.23242,0.48594,99,56,0.87,0.87,58,55.632,55.632,0.63093
110,0.090909,0.047359,0.042731,0.030199,0.038618,0.14941,0.12926,0.14139,0.3093,0.20742,0.24434,0.48594,109,56,0.84,0.84,58,55.682,55.682,0.70673
120,0.11667,0.084987,0.066188,0.053964,0.065689,0.18926,0.14677,0.16064,0.31789,0.22266,0.25472,0.48594,119,56,0.81,0.8,58,55.525,55.525,0.81533
130,0.13077,0.12092,0.089641,0.075819,0.089436,0.21023,0.16145,0.17795,0.31965,0.23437,0.26388,0.48594,129,56,0.78,0.78,58,55.361,55.361,0.84581
140,0.15,0.1532,0.11091,0.095138,0.10944,0.22987,0.17589,0.19286,0.32719,0.24434,0.27202,0.48594,139,56,0.75,0.76,57.5,55.391,55.391,0.85779
150,0.15333,0.18311,0.12959,0.11149,0.12691,0.26076,0.18879,0.20507,0.33034,0.25312,0.27934,0.48594,149,56,0.72,0.72,58,55.816,55.816,0.8603
160,0.16875,0.20311,0.14483,0.12671,0.14269,0.28237,0.19992,0.21603,0.33303,0.26191,0.28595,0.48594,159,56,0.7,0.69,57.5,55.773,55.773,0.87485
170,0.18235,0.23317,0.15741,0.14162,0.15668,0.30187,0.20913,0.22656,0.33606,0.26953,0.29197,0.48594,169,56,0.66,0.66,58,55.826,55.826,0.89966
180,0.18889,0.25397,0.17063,0.15434,0.17006,0.32197,0.21898,0.23673,0.34443,0.27656,0.29748,0.48594,179,56,0.62,0.62,58,55.478,55.478,0.90455
190,0.2,0.27707,0.1846,0.16611,0.18282,0.33958,0.22689,0.24563,0.34492,0.28184,0.30254,0.48594,189,56,0.56,0.56,58,55.361,55.361,0.89983
200,0.205,0.28649,0.19366,0.17747,0.19265,0.34625,0.23566,0.2524,0.34663,0.28843,0.30722,0.48594,199,56,0.51,0.53,58,55.575,55.575,0.91638
210,0.21429,0.29232,0.20256,0.18661,0.20226,0.34968,0.2425,0.26015,0.34885,0.29297,0.31156,0.48594,209,56,0.51,0.51,58,55.522,55.522,0.92124
220,0.22727,0.29751,0.21232,0.19547,0.21195,0.35171,0.24993,0.26534,0.35289,0.29824,0.31559,0.48594,219,56,0.52,0.52,58,55.933,55.933,0.92065
230,0.23043,0.30235,0.22001,0.20433,0.22032,0.35375,0.25551,0.27373,0.34965,0.30352,0.31936,0.48594,229,56,0.51,0.51,58,55.378,55.378,0.92871
240,0.2375,0.30678,0.22894,0.21191,0.22805,0.35596,0.26138,0.27871,0.35777,0.30703,0.32289,0.48594,239,56,0.51,0.51,58,55.355,55.355,0.92563
250,0.236,0.31115,0.23466,0.21964,0.23515,0.35904,0.26756,0.28364,0.35774,0.31113,0.32621,0.48594,249,56,0.51,0.51,58,55.963,55.963,0.93598
260,0.24615,0.31456,0.24059,0.22566,0.24225,0.36018,0.2722,0.28913,0.35895,0.31465,0.32933,0.48594,259,56,0.51,0.51,58.5,55.572,55.572,0.93793
270,0.25185,0.31756,0.24871,0.23249,0.24665,0.36213,0.27749,0.29293,0.3633,0.31875,0.33228,0.48594,269,56,0.52,0.51,58,55.88,55.88,0.93476
280,0.25714,0.32143,0.25339,0.238,0.25429,0.36416,0.28181,0.29743,0.3648,0.32109,0.33506,0.48594,279,56,0.51,0.51,58.5,56.054,56.054,0.93927
290,0.26207,0.324,0.26014,0.24403,0.25896,0.36591,0.28584,0.30026,0.3668,0.32432,0.3377,0.48594,289,56,0.51,0.51,57.5,56.094,56.094,0.93806
300,0.26333,0.32715,0.26394,0.24986,0.26404,0.3677,0.28988,0.30459,0.36649,0.32754,0.34021,0.48594,299,56,0.51,0.51,58.5,56,56,0.94665


==> Figures/Data/BIAWGN_IMP_DET_SNR_0dB_ed_1e-03_efa_1e-05_emd_1e-05.csv <==
10,0,0,0,9,0,9,0,0.16113,0.075,0,0.48594
20,0,0,0,19,0,19,0,0.19687,0.075,0,0.48594
30,0,0,0,29,0,29,0,0.22266,0.075,0.018894,0.48594
40,0,0,0,39,0,39,0,0.24199,0.15234,0.082574,0.48594
50,0,0,0,49,0,49,0,0.25723,0.1998,0.12582,0.48594
60,0,0,0,59,0,59,0,0.27012,0.22266,0.15764,0.48594
70,0,0,0,69,0,69,0,0.28066,0.24053,0.1823,0.48594
80,0,0,0,79,0.011941,73,0.15032,0.28975,0.25488,0.20215,0.48594
90,0,0,0,89,0.0346,73,0.18824,0.29766,0.2666,0.21856,0.48594
100,0,0,0,99,0.057763,73,0.21974,0.30439,0.27686,0.23242,0.48594
110,0.027273,0,0,109,0.079436,73,0.24642,0.31025,0.28564,0.24434,0.48594
120,0.05,0.013208,0.013208,119,0.099006,73,0.26939,0.31582,0.29326,0.25472,0.48594
130,0.069231,0.041996,0.033787,129,0.11683,73,0.28941,0.32109,0.3,0.26388,0.48594
140,0.085714,0.07037,0.054904,139,0.13298,73,0.30706,0.32578,0.30586,0.27202,0.48594
150,0.1,0.09761,0.073634,149,0.14755,73,0.32277,0.32988,0.31143,0.27934,0.48594
160,0.11875,0.13196,0.091026,159,0.16048,73,0.33328,0.3334,0.31641,0.28595,0.48594
170,0.12941,0.15635,0.10665,169,0.17264,73,0.33713,0.33691,0.32109,0.29197,0.48594
180,0.13889,0.17862,0.12083,179,0.18356,73,0.34025,0.34014,0.3252,0.29748,0.48594
190,0.14737,0.19923,0.13396,189,0.19365,73,0.34342,0.34336,0.329,0.30254,0.48594
200,0.16,0.21842,0.14582,199,0.20309,73,0.34602,0.34629,0.33252,0.30722,0.48594
210,0.16667,0.2364,0.15718,209,0.21142,73,0.34881,0.34863,0.33604,0.31156,0.48594
220,0.17273,0.25736,0.16705,219,0.2193,73,0.35116,0.35171,0.33896,0.31559,0.48594
230,0.18261,0.27125,0.17634,229,0.22684,73,0.35398,0.35361,0.34189,0.31936,0.48594
240,0.19167,0.2909,0.18532,239,0.23376,73,0.35582,0.35625,0.34453,0.32289,0.48594
250,0.2,0.30646,0.19373,249,0.24028,73,0.3582,0.35801,0.34717,0.32621,0.48594
260,0.20385,0.31429,0.20119,259,0.24611,73,0.36005,0.3605,0.3498,0.32933,0.48594
270,0.21111,0.31768,0.20852,269,0.2521,73,0.36208,0.36182,0.352,0.33228,0.48594
280,0.21786,0.32109,0.21542,279,0.25741,73,0.36395,0.3646,0.3542,0.33506,0.48594
290,0.22069,0.32411,0.22167,289,0.26237,73,0.3656,0.36548,0.35625,0.3377,0.48594
300,0.22667,0.32722,0.22779,299,0.26706,73,0.36739,0.36738,0.3583,0.34021,0.48594
310,0.23226,0.33027,0.23294,309,0.27168,73,0.369,0.36914,0.36006,0.34259,0.48594
320,0.2375,0.33247,0.23885,319,0.27599,73,0.37036,0.37031,0.36182,0.34486,0.48594
330,0.23939,0.33529,0.24388,329,0.28007,73,0.37193,0.37207,0.36357,0.34703,0.48594
340,0.24412,0.33779,0.24898,339,0.28403,73,0.37312,0.37361,0.36533,0.3491,0.48594
350,0.24857,0.33992,0.25348,349,0.28745,73,0.37474,0.37441,0.3668,0.35108,0.48594
360,0.25,0.34233,0.25768,359,0.29099,73,0.37576,0.37617,0.36841,0.35297,0.48594
370,0.25405,0.34447,0.26197,369,0.29438,73,0.37725,0.37778,0.36987,0.35479,0.48594
380,0.25789,0.34639,0.26607,379,0.29774,73,0.37851,0.37837,0.37119,0.35654,0.48594
390,0.2641,0.3484,0.26929,389,0.30078,73,0.37972,0.37939,0.37266,0.35822,0.48594
400,0.2675,0.35008,0.27317,399,0.30368,73,0.38062,0.38145,0.37397,0.35983,0.48594
410,0.26829,0.35199,0.27648,409,0.30635,73,0.38179,0.38232,0.37529,0.36139,0.48594
420,0.27143,0.35373,0.27995,419,0.30923,73,0.38276,0.38291,0.37646,0.36289,0.48594
430,0.27674,0.35548,0.28346,429,0.31192,73,0.38376,0.38379,0.37764,0.36433,0.48594
440,0.27955,0.3571,0.28667,439,0.3144,73,0.38487,0.38555,0.37881,0.36573,0.48594
450,0.28,0.35831,0.28947,449,0.31663,73,0.38583,0.38657,0.37983,0.36708,0.48594
460,0.28261,0.36018,0.29236,459,0.3191,73,0.38667,0.38701,0.38086,0.36838,0.48594
470,0.28723,0.36123,0.29532,469,0.32134,73,0.38779,0.3876,0.38188,0.36965,0.48594
480,0.28958,0.36294,0.29789,479,0.32337,73,0.38864,0.38848,0.38291,0.37087,0.48594
490,0.29184,0.36418,0.30054,489,0.3256,73,0.38966,0.39053,0.38394,0.37206,0.48594
500,0.294,0.36563,0.30275,499,0.32761,73,0.39017,0.39097,0.38481,0.3732,0.48594


==> Figures/Data/BIAWGN_IMP_DET_SNR_3dB_ed_1e-03_efa_1e-02_emd_1e-04.csv <==
10,0,0,0,0,0,0,NaN,0,0,0,0.36809,0.0019409,0,0.72066,9,9,1,0.57,0.5,20.95,19.953,19.953
20,0,0,0,0,0,0.1999,NaN,0.1999,0.016149,0.010057,0.43293,0.017578,0.20348,0.72066,19,19,1,0.5,0.5,39.905,36.609,36.609
30,0,0,0,0,0,0.41776,NaN,0.41776,0.13971,0.15847,0.45964,0.1125,0.30039,0.72066,29,19,1,0.5,0.5,39.905,36.635,36.635
40,0.1,0.11887,0,0,0,0.54748,NaN,0.54748,0.22624,0.2653,0.48888,0.21562,0.35769,0.72066,39,19,0.71,0.5,0.5,39.905,36.609,36.609
50,0.18,0.28366,0.11109,0.074009,0.10785,0.63639,0.49922,0.49922,0.28589,0.32914,0.50395,0.28594,0.39661,0.72066,49,19,0.51,0.5,0.5,39.905,36.655,36.655
60,0.23333,0.33293,0.18961,0.14855,0.18771,0.70238,0.51193,0.51193,0.33158,0.37339,0.51277,0.33047,0.42524,0.72066,59,19,0.52,0.5,0.5,39.905,36.642,36.642
70,0.25714,0.36801,0.24758,0.20925,0.24477,0.75394,0.5239,0.5239,0.36565,0.40649,0.52276,0.36797,0.44743,0.72066,69,19,0.52,0.5,0.5,39.905,36.989,36.989
80,0.3,0.39597,0.29351,0.25418,0.28934,0.79571,0.53342,0.53342,0.39341,0.43306,0.53582,0.39492,0.46529,0.72066,79,19,0.52,0.5,0.5,39.905,36.789,36.789
90,0.32222,0.41896,0.32829,0.28989,0.32346,0.83046,0.5422,0.5422,0.41461,0.45183,0.54018,0.41836,0.48005,0.72066,89,19,0.51,0.5,0.5,39.905,37.036,37.036
100,0.35,0.43638,0.35816,0.3199,0.35332,0.85999,0.54945,0.54945,0.43297,0.46852,0.55073,0.43594,0.49253,0.72066,99,19,0.52,0.5,0.5,39.905,37.009,37.009
110,0.37273,0.45389,0.38031,0.34664,0.37827,0.88549,0.55527,0.55527,0.44922,0.48388,0.5563,0.45469,0.50325,0.72066,109,19,0.52,0.5,0.5,39.905,36.909,36.909
120,0.39167,0.46735,0.40029,0.36771,0.39819,0.90782,0.56029,0.56029,0.46178,0.49649,0.56211,0.46523,0.5126,0.72066,119,19,0.51,0.5,0.5,39.905,36.936,36.936
130,0.40769,0.47895,0.41737,0.38525,0.41528,0.92758,0.56545,0.56545,0.47424,0.50583,0.56688,0.47812,0.52083,0.72066,129,19,0.52,0.5,0.5,39.905,37.289,37.289
140,0.41429,0.48931,0.43438,0.40228,0.42927,0.94523,0.57053,0.57053,0.48589,0.51359,0.56596,0.48867,0.52817,0.72066,139,19,0.52,0.5,0.5,39.905,37.243,37.243
150,0.42667,0.49804,0.44657,0.41742,0.44299,0.96113,0.57563,0.57563,0.4947,0.52304,0.57596,0.49746,0.53475,0.72066,149,19,0.51,0.5,0.5,39.905,36.796,36.796
160,0.4375,0.50625,0.45855,0.42935,0.45522,0.97556,0.57896,0.57896,0.50312,0.52992,0.57875,0.50625,0.5407,0.72066,159,19,0.51,0.5,0.5,39.905,37.009,37.009
170,0.45294,0.51396,0.46882,0.44162,0.46557,0.98872,0.58176,0.58176,0.51086,0.53697,0.58199,0.51387,0.54612,0.72066,169,19,0.53,0.5,0.5,39.905,36.956,36.956
180,0.45556,0.52038,0.4782,0.45193,0.47719,1.0008,0.58555,0.58555,0.5178,0.54336,0.58556,0.52031,0.55107,0.72066,179,19,0.52,0.5,0.5,39.905,36.635,36.635
190,0.46842,0.52632,0.48609,0.46049,0.48449,1.0119,0.58836,0.58836,0.52355,0.54824,0.58859,0.52734,0.55563,0.72066,189,19,0.51,0.5,0.5,39.905,37.309,37.309
200,0.475,0.53212,0.49389,0.47035,0.49241,1.0222,0.59046,0.59046,0.52934,0.55271,0.58938,0.53203,0.55984,0.72066,199,19,0.51,0.5,0.5,39.905,37.85,37.85
210,0.48571,0.53726,0.50098,0.47849,0.49922,1.0318,0.59344,0.59344,0.53428,0.55718,0.59498,0.53789,0.56374,0.72066,209,19,0.52,0.5,0.5,39.905,36.862,36.862
220,0.49545,0.54305,0.50841,0.48577,0.50533,1.0408,0.59632,0.59632,0.54008,0.56139,0.59425,0.54141,0.56737,0.72066,219,19,0.51,0.5,0.5,39.905,37.069,37.069
230,0.49565,0.5467,0.51234,0.49239,0.51218,1.0491,0.59762,0.59762,0.54442,0.56509,0.59564,0.54741,0.57076,0.72066,229,19,0.52,0.5,0.5,39.905,37.143,37.143
240,0.50833,0.55133,0.52027,0.49861,0.51725,1.057,0.60031,0.60031,0.54894,0.56872,0.59899,0.55139,0.57394,0.72066,239,19,0.52,0.5,0.5,39.905,37.083,37.083
250,0.512,0.5549,0.52524,0.5044,0.52394,1.0644,0.6021,0.6021,0.55232,0.57231,0.60129,0.55547,0.57692,0.72066,249,19,0.51,0.5,0.5,39.905,36.889,36.889
260,0.51923,0.55877,0.52904,0.51039,0.52851,1.0713,0.60373,0.60373,0.55611,0.57541,0.60516,0.55906,0.57973,0.72066,259,19,0.51,0.5,0.5,39.905,36.562,36.562
270,0.52222,0.56193,0.53457,0.51493,0.53372,1.0779,0.60591,0.60591,0.56032,0.578,0.60419,0.56279,0.58238,0.72066,269,19,0.51,0.5,0.5,39.905,37.897,37.897
280,0.52857,0.56564,0.53728,0.51962,0.53664,1.0841,0.60763,0.60763,0.56341,0.58073,0.60526,0.56514,0.58489,0.72066,279,19,0.51,0.5,0.5,39.905,37.369,37.369
290,0.53448,0.56875,0.5423,0.52479,0.54105,1.09,0.60926,0.60926,0.56612,0.58436,0.60957,0.56836,0.58727,0.72066,289,19,0.53,0.5,0.5,39.905,36.709,36.709
300,0.53667,0.57177,0.54638,0.52917,0.5442,1.0957,0.6114,0.6114,0.56955,0.58564,0.61074,0.57187,0.58952,0.72066,299,19,0.51,0.5,0.5,39.905,37.91,37.91
310,0.54194,0.57362,0.55058,0.53353,0.54836,1.101,0.61308,0.61308,0.57211,0.58803,0.61209,0.57422,0.59167,0.72066,309,19,0.51,0.5,0.5,39.905,37.049,37.049
320,0.55,0.57613,0.55377,0.53712,0.55209,1.1061,0.61406,0.61406,0.57483,0.59016,0.61402,0.57686,0.59371,0.72066,319,19,0.51,0.5,0.5,39.905,38.184,38.184
330,0.54848,0.57951,0.55598,0.54021,0.55614,1.111,0.61487,0.61487,0.57707,0.59333,0.61413,0.57905,0.59566,0.72066,329,19,0.51,0.5,0.5,39.905,37.123,37.123
340,0.55294,0.58048,0.55972,0.5434,0.55778,1.1157,0.61603,0.61603,0.5796,0.59502,0.61685,0.5814,0.59752,0.72066,339,19,0.53,0.5,0.5,39.905,38.19,38.19
350,0.56,0.5838,0.5627,0.54661,0.56165,1.1201,0.61808,0.61808,0.58237,0.59683,0.61854,0.58359,0.5993,0.72066,349,19,0.52,0.5,0.5,39.905,36.929,36.929
360,0.56111,0.58595,0.56504,0.55054,0.5638,1.1244,0.61928,0.61928,0.58457,0.59894,0.62082,0.58594,0.60101,0.72066,359,19,0.51,0.5,0.5,39.905,37.93,37.93
370,0.56216,0.58791,0.56794,0.55234,0.56644,1.1285,0.62023,0.62023,0.58642,0.60015,0.62098,0.58828,0.60264,0.72066,369,19,0.51,0.5,0.5,39.905,38.931,38.931
380,0.57105,0.59048,0.5695,0.55612,0.56928,1.1325,0.62184,0.62184,0.5886,0.60254,0.62235,0.59004,0.60422,0.72066,379,19,0.51,0.5,0.5,39.905,37.403,37.403
390,0.57179,0.59148,0.57252,0.55819,0.57168,1.1363,0.62297,0.62297,0.59039,0.6041,0.62279,0.5918,0.60573,0.72066,389,19,0.51,0.5,0.5,39.905,38.337,38.337
400,0.5775,0.5935,0.57502,0.56102,0.57425,1.14,0.62379,0.62379,0.59249,0.60582,0.62295,0.6,0.60718,0.72066,399,19,0.51,0.5,0.5,39.905,36.609,36.609

==> Figures/Data/BIAWGN_IMP_DET_SNR_3dB_ed_1e-03_efa_1e-04_emd_1e-04.csv <==
10,0,0,0,0,0,0,0,0,0.36759,0.0019409,0,0.72066,9,9,1,1,20.95,19.953,19.953
20,0,0,0,0,0,0,0,0,0.43198,0.01875,0.20348,0.72066,19,19,1,1,40.903,39.905,39.905
30,0,0,0,0,0,0.0093011,0.020198,0.01051,0.45386,0.1125,0.30039,0.72066,29,28,1,1,58.86,55.407,55.407
40,0,0,0,0,0,0.10967,0.11547,0.12787,0.47625,0.21562,0.35769,0.72066,39,28,1,0.92,57.863,55.347,55.347
50,0.04,0.056147,0.02,0,0.02,0.2856,0.19145,0.22146,0.49851,0.28425,0.39661,0.72066,49,28,0.82,0.81,58.86,55.62,55.62
60,0.11667,0.25743,0.11049,0.069499,0.10349,0.4514,0.24831,0.29003,0.51923,0.33164,0.42524,0.72066,59,28,0.68,0.67,57.863,55.54,55.54
70,0.17143,0.36688,0.18104,0.13571,0.17627,0.52476,0.29222,0.33795,0.52334,0.36797,0.44743,0.72066,69,28,0.52,0.51,58.86,55.407,55.407
80,0.2125,0.39513,0.23519,0.18911,0.23082,0.53367,0.3276,0.37249,0.53471,0.39521,0.46529,0.72066,79,28,0.51,0.51,57.863,55.767,55.767
90,0.25556,0.41985,0.2762,0.23082,0.27366,0.54316,0.35527,0.40245,0.53502,0.41777,0.48005,0.72066,89,28,0.51,0.52,58.86,55.447,55.447
100,0.28,0.43799,0.31398,0.26733,0.30918,0.549,0.37937,0.42431,0.55006,0.43828,0.49253,0.72066,99,28,0.51,0.52,57.863,55.507,55.507
110,0.3,0.45204,0.34112,0.29422,0.33754,0.55547,0.39938,0.44285,0.55538,0.45234,0.50325,0.72066,109,28,0.51,0.51,58.86,55.821,55.821
120,0.33333,0.46689,0.36597,0.32025,0.3617,0.56125,0.41688,0.45859,0.56206,0.46641,0.5126,0.72066,119,28,0.51,0.51,57.863,55.994,55.994
130,0.35385,0.47807,0.38588,0.34256,0.3839,0.5665,0.43139,0.47377,0.56854,0.47812,0.52083,0.72066,129,28,0.51,0.52,57.863,55.367,55.367
140,0.37143,0.4883,0.40258,0.36081,0.40079,0.5705,0.44507,0.4855,0.57177,0.48867,0.52817,0.72066,139,28,0.51,0.52,58.86,55.794,55.794
150,0.38,0.49752,0.41868,0.37842,0.41623,0.57418,0.45762,0.49624,0.57437,0.49688,0.53475,0.72066,149,28,0.51,0.51,58.86,55.687,55.687
160,0.39375,0.50542,0.43402,0.39396,0.42873,0.57845,0.46782,0.50364,0.58002,0.50625,0.5407,0.72066,159,28,0.51,0.51,57.863,56.108,56.108
170,0.41176,0.51395,0.44543,0.40791,0.44217,0.58237,0.47627,0.51292,0.58258,0.51343,0.54612,0.72066,169,28,0.51,0.52,58.86,56.128,56.128
180,0.42222,0.5201,0.45566,0.42041,0.45499,0.58469,0.48614,0.52048,0.58596,0.52031,0.55107,0.72066,179,28,0.51,0.51,58.86,55.747,55.747
190,0.43684,0.52625,0.46475,0.43163,0.46426,0.58803,0.49342,0.52627,0.58829,0.52646,0.55563,0.72066,189,28,0.51,0.51,58.86,56.228,56.228
200,0.44,0.53252,0.47465,0.44069,0.47209,0.59046,0.50112,0.53258,0.59206,0.53437,0.55984,0.72066,199,28,0.51,0.52,57.863,56.441,56.441
210,0.45238,0.5374,0.48325,0.45018,0.47997,0.59429,0.50801,0.53819,0.59669,0.53672,0.56374,0.72066,209,28,0.51,0.51,57.863,56.388,56.388
220,0.46364,0.54274,0.49051,0.45899,0.48783,0.59542,0.51336,0.5435,0.59619,0.54375,0.56737,0.72066,219,28,0.51,0.52,58.86,56.068,56.068
230,0.47391,0.54694,0.49685,0.46667,0.49615,0.59844,0.51938,0.5487,0.59539,0.54727,0.57076,0.72066,229,28,0.51,0.52,57.863,55.48,55.48
240,0.47917,0.55215,0.50421,0.47497,0.50197,0.60012,0.52451,0.55216,0.60112,0.55078,0.57394,0.72066,239,28,0.51,0.51,58.86,56.221,56.221
250,0.484,0.55524,0.50955,0.48135,0.50729,0.60258,0.5292,0.55731,0.60164,0.55547,0.57692,0.72066,249,28,0.51,0.51,58.86,56.828,56.828
260,0.48846,0.5586,0.51553,0.48672,0.51318,0.60379,0.53339,0.56091,0.60581,0.55928,0.57973,0.72066,259,28,0.51,0.52,57.863,55.574,55.574
270,0.4963,0.56319,0.52082,0.49359,0.52008,0.60679,0.53808,0.56482,0.60755,0.5625,0.58238,0.72066,269,28,0.51,0.51,57.863,55.847,55.847
280,0.5,0.56515,0.52608,0.49825,0.52365,0.60817,0.5428,0.56861,0.60848,0.56602,0.58489,0.72066,279,28,0.51,0.52,57.863,55.987,55.987
290,0.51379,0.5687,0.52832,0.50439,0.52744,0.60927,0.5455,0.5705,0.60819,0.56777,0.58727,0.72066,289,28,0.51,0.52,58.86,55.994,55.994
300,0.51667,0.57138,0.5356,0.50892,0.53229,0.61152,0.54928,0.57436,0.61082,0.57187,0.58952,0.72066,299,28,0.51,0.51,57.863,55.867,55.867

==> Figures/Data/BIAWGN_IMP_DET_SNR_3dB_ed_1e-03_efa_1e-04_emd_1e-04_2.csv <==
10,0,0,0,0,0,0,0,0,0.36759,0.0019409,0,0.72066,9,9,1,1,20.95,19.953,19.953,NaN,NaN
20,0,0,0,0,0,0,0,0,0.43198,0.01875,0.20348,0.72066,19,19,1,1,40.903,39.905,39.905,NaN,NaN
30,0,0,0,0,0,0.0093011,0.020198,0.01051,0.45386,0.1125,0.30039,0.72066,29,28,1,1,58.86,55.407,55.407,NaN,NaN
40,0,0,0,0,0,0.10967,0.11547,0.12787,0.47625,0.21562,0.35769,0.72066,39,28,1,0.92,57.863,55.347,55.347,NaN,NaN
50,0.04,0.056147,0.02,0,0.02,0.2856,0.19145,0.22146,0.49851,0.28425,0.39661,0.72066,49,28,0.82,0.81,58.86,55.62,55.62,0,0.35621
60,0.11667,0.25743,0.11049,0.069499,0.10349,0.4514,0.24831,0.29003,0.51923,0.33164,0.42524,0.72066,59,28,0.68,0.67,57.863,55.54,55.54,0.26998,0.42921
70,0.17143,0.36688,0.18104,0.13571,0.17627,0.52476,0.29222,0.33795,0.52334,0.36797,0.44743,0.72066,69,28,0.52,0.51,58.86,55.407,55.407,0.36991,0.49345
80,0.2125,0.39513,0.23519,0.18911,0.23082,0.53367,0.3276,0.37249,0.53471,0.39521,0.46529,0.72066,79,28,0.51,0.51,57.863,55.767,55.767,0.47859,0.59521
90,0.25556,0.41985,0.2762,0.23082,0.27366,0.54316,0.35527,0.40245,0.53502,0.41777,0.48005,0.72066,89,28,0.51,0.52,58.86,55.447,55.447,0.54978,0.65785
100,0.28,0.43799,0.31398,0.26733,0.30918,0.549,0.37937,0.42431,0.55006,0.43828,0.49253,0.72066,99,28,0.51,0.52,57.863,55.507,55.507,0.61036,0.71687
110,0.3,0.45204,0.34112,0.29422,0.33754,0.55547,0.39938,0.44285,0.55538,0.45234,0.50325,0.72066,109,28,0.51,0.51,58.86,55.821,55.821,0.65086,0.75463
120,0.33333,0.46689,0.36597,0.32025,0.3617,0.56125,0.41688,0.45859,0.56206,0.46641,0.5126,0.72066,119,28,0.52,0.51,57.863,55.994,55.994,0.68593,0.78386
130,0.35385,0.47807,0.38588,0.34256,0.3839,0.5665,0.43139,0.47377,0.56854,0.47812,0.52083,0.72066,129,28,0.51,0.52,57.863,55.367,55.367,0.71654,0.80715
140,0.37143,0.4883,0.40258,0.36081,0.40079,0.5705,0.44507,0.4855,0.57177,0.48867,0.52817,0.72066,139,28,0.52,0.52,58.86,55.794,55.794,0.73891,0.82446
150,0.38,0.49752,0.41868,0.37842,0.41623,0.57418,0.45762,0.49624,0.57437,0.49688,0.53475,0.72066,149,28,0.51,0.51,58.86,55.687,55.687,0.76062,0.84153
160,0.39375,0.50542,0.43402,0.39396,0.42873,0.57845,0.46782,0.50364,0.58002,0.50625,0.5407,0.72066,159,28,0.51,0.51,57.863,56.108,56.108,0.77947,0.85873
170,0.41176,0.51395,0.44543,0.40791,0.44217,0.58237,0.47627,0.51292,0.58258,0.51343,0.54612,0.72066,169,28,0.51,0.52,58.86,56.128,56.128,0.79368,0.86668
180,0.42222,0.5201,0.45566,0.42041,0.45499,0.58469,0.48614,0.52048,0.58596,0.52031,0.55107,0.72066,179,28,0.51,0.51,58.86,55.747,55.747,0.80832,0.87609
190,0.43684,0.52625,0.46475,0.43163,0.46426,0.58803,0.49342,0.52627,0.58829,0.52646,0.55563,0.72066,189,28,0.51,0.51,58.86,56.228,56.228,0.82021,0.88314
200,0.44,0.53252,0.47465,0.44069,0.47209,0.59046,0.50112,0.53258,0.59206,0.53437,0.55984,0.72066,199,28,0.51,0.52,57.863,56.441,56.441,0.82756,0.89133
210,0.45238,0.5374,0.48325,0.45018,0.47997,0.59429,0.50801,0.53819,0.59669,0.53672,0.56374,0.72066,209,28,0.51,0.51,57.863,56.388,56.388,0.8377,0.89924
220,0.46364,0.54274,0.49051,0.45899,0.48783,0.59542,0.51336,0.5435,0.59619,0.54375,0.56737,0.72066,219,28,0.52,0.52,58.86,56.068,56.068,0.84569,0.90377
230,0.47391,0.54694,0.49685,0.46667,0.49615,0.59844,0.51938,0.5487,0.59539,0.54727,0.57076,0.72066,229,28,0.51,0.52,57.863,55.48,55.48,0.85325,0.90842
240,0.47917,0.55215,0.50421,0.47497,0.50197,0.60012,0.52451,0.55216,0.60112,0.55078,0.57394,0.72066,239,28,0.51,0.51,58.86,56.221,56.221,0.86021,0.91318
250,0.484,0.55524,0.50955,0.48135,0.50729,0.60258,0.5292,0.55731,0.60164,0.55547,0.57692,0.72066,249,28,0.51,0.51,58.86,56.828,56.828,0.86692,0.91771
260,0.48846,0.5586,0.51553,0.48672,0.51318,0.60379,0.53339,0.56091,0.60581,0.55928,0.57973,0.72066,259,28,0.51,0.52,57.863,55.574,55.574,0.87132,0.92291
270,0.4963,0.56319,0.52082,0.49359,0.52008,0.60679,0.53808,0.56482,0.60755,0.5625,0.58238,0.72066,269,28,0.52,0.51,57.863,55.847,55.847,0.87642,0.92476
280,0.5,0.56515,0.52608,0.49825,0.52365,0.60817,0.5428,0.56861,0.60848,0.56602,0.58489,0.72066,279,28,0.52,0.52,57.863,55.987,55.987,0.88163,0.93086
290,0.51379,0.5687,0.52832,0.50439,0.52744,0.60927,0.5455,0.5705,0.60819,0.56777,0.58727,0.72066,289,28,0.51,0.52,58.86,55.994,55.994,0.88691,0.92899
300,0.51667,0.57138,0.5356,0.50892,0.53229,0.61152,0.54928,0.57436,0.61082,0.57187,0.58952,0.72066,299,28,0.51,0.51,57.863,55.867,55.867,0.89068,0.93738


==> Figures/Data/BIAWGN_IMP_DET_SNR_3dB_ed_1e-03_efa_1e-04_emd_1e-04_3.csv <==
10,0,0,0,0,0,0,0,0,0.36759,0.0019409,0,0.72066,9,9,1,1,20.95,19.953,19.953,NaN
20,0,0,0,0,0,0,0,0,0.43198,0.01875,0.20348,0.72066,19,19,1,1,40.903,39.905,39.905,NaN
30,0,0,0,0,0,0.0093011,0.020198,0.01051,0.45386,0.1125,0.30039,0.72066,29,28,1,1,58.86,55.407,55.407,NaN
40,0,0,0,0,0,0.10967,0.11547,0.12787,0.47625,0.21562,0.35769,0.72066,39,28,1,0.92,57.863,55.347,55.347,NaN
50,0.04,0.056147,0.02,0,0.02,0.2856,0.19145,0.22146,0.49851,0.28425,0.39661,0.72066,49,28,0.82,0.81,58.86,55.62,55.62,0
60,0.11667,0.25743,0.11049,0.069499,0.10349,0.4514,0.24831,0.29003,0.51923,0.33164,0.42524,0.72066,59,28,0.68,0.67,57.863,55.54,55.54,0.62901
70,0.17143,0.36688,0.18104,0.13571,0.17627,0.52476,0.29222,0.33795,0.52334,0.36797,0.44743,0.72066,69,28,0.52,0.51,58.86,55.407,55.407,0.74963
80,0.2125,0.39513,0.23519,0.18911,0.23082,0.53367,0.3276,0.37249,0.53471,0.39521,0.46529,0.72066,79,28,0.51,0.51,57.863,55.767,55.767,0.80407
90,0.25556,0.41985,0.2762,0.23082,0.27366,0.54316,0.35527,0.40245,0.53502,0.41777,0.48005,0.72066,89,28,0.51,0.52,58.86,55.447,55.447,0.83572
100,0.28,0.43799,0.31398,0.26733,0.30918,0.549,0.37937,0.42431,0.55006,0.43828,0.49253,0.72066,99,28,0.51,0.52,57.863,55.507,55.507,0.85142
110,0.3,0.45204,0.34112,0.29422,0.33754,0.55547,0.39938,0.44285,0.55538,0.45234,0.50325,0.72066,109,28,0.51,0.51,58.86,55.821,55.821,0.86249
120,0.33333,0.46689,0.36597,0.32025,0.3617,0.56125,0.41688,0.45859,0.56206,0.46641,0.5126,0.72066,119,28,0.52,0.51,57.863,55.994,55.994,0.87507
130,0.35385,0.47807,0.38588,0.34256,0.3839,0.5665,0.43139,0.47377,0.56854,0.47812,0.52083,0.72066,129,28,0.51,0.52,57.863,55.367,55.367,0.88774
140,0.37143,0.4883,0.40258,0.36081,0.40079,0.5705,0.44507,0.4855,0.57177,0.48867,0.52817,0.72066,139,28,0.52,0.52,58.86,55.794,55.794,0.89623
150,0.38,0.49752,0.41868,0.37842,0.41623,0.57418,0.45762,0.49624,0.57437,0.49688,0.53475,0.72066,149,28,0.51,0.51,58.86,55.687,55.687,0.90385
160,0.39375,0.50542,0.43402,0.39396,0.42873,0.57845,0.46782,0.50364,0.58002,0.50625,0.5407,0.72066,159,28,0.51,0.51,57.863,56.108,56.108,0.9077
170,0.41176,0.51395,0.44543,0.40791,0.44217,0.58237,0.47627,0.51292,0.58258,0.51343,0.54612,0.72066,169,28,0.51,0.52,58.86,56.128,56.128,0.91577
180,0.42222,0.5201,0.45566,0.42041,0.45499,0.58469,0.48614,0.52048,0.58596,0.52031,0.55107,0.72066,179,28,0.51,0.51,58.86,55.747,55.747,0.92265
190,0.43684,0.52625,0.46475,0.43163,0.46426,0.58803,0.49342,0.52627,0.58829,0.52646,0.55563,0.72066,189,28,0.51,0.51,58.86,56.228,56.228,0.92874
200,0.44,0.53252,0.47465,0.44069,0.47209,0.59046,0.50112,0.53258,0.59206,0.53437,0.55984,0.72066,199,28,0.51,0.52,57.863,56.441,56.441,0.92846
210,0.45238,0.5374,0.48325,0.45018,0.47997,0.59429,0.50801,0.53819,0.59669,0.53672,0.56374,0.72066,209,28,0.51,0.51,57.863,56.388,56.388,0.93156
220,0.46364,0.54274,0.49051,0.45899,0.48783,0.59542,0.51336,0.5435,0.59619,0.54375,0.56737,0.72066,219,28,0.52,0.52,58.86,56.068,56.068,0.93574
230,0.47391,0.54694,0.49685,0.46667,0.49615,0.59844,0.51938,0.5487,0.59539,0.54727,0.57076,0.72066,229,28,0.51,0.52,57.863,55.48,55.48,0.93927
240,0.47917,0.55215,0.50421,0.47497,0.50197,0.60012,0.52451,0.55216,0.60112,0.55078,0.57394,0.72066,239,28,0.51,0.51,58.86,56.221,56.221,0.942
250,0.484,0.55524,0.50955,0.48135,0.50729,0.60258,0.5292,0.55731,0.60164,0.55547,0.57692,0.72066,249,28,0.51,0.51,58.86,56.828,56.828,0.94466
260,0.48846,0.5586,0.51553,0.48672,0.51318,0.60379,0.53339,0.56091,0.60581,0.55928,0.57973,0.72066,259,28,0.51,0.52,57.863,55.574,55.574,0.9441
270,0.4963,0.56319,0.52082,0.49359,0.52008,0.60679,0.53808,0.56482,0.60755,0.5625,0.58238,0.72066,269,28,0.52,0.51,57.863,55.847,55.847,0.94773
280,0.5,0.56515,0.52608,0.49825,0.52365,0.60817,0.5428,0.56861,0.60848,0.56602,0.58489,0.72066,279,28,0.52,0.52,57.863,55.987,55.987,0.94711
290,0.51379,0.5687,0.52832,0.50439,0.52744,0.60927,0.5455,0.5705,0.60819,0.56777,0.58727,0.72066,289,28,0.51,0.52,58.86,55.994,55.994,0.9547
300,0.51667,0.57138,0.5356,0.50892,0.53229,0.61152,0.54928,0.57436,0.61082,0.57187,0.58952,0.72066,299,28,0.51,0.51,57.863,55.867,55.867,0.95018


==> Figures/Data/BIAWGN_IMP_DET_SNR_6dB_ed_1e-03_efa_1e-02_emd_1e-04.csv <==
10,0,0,0,0,0,0.39603,NaN,0.39603,0,0.023564,0.67972,0.016406,0.43245,0.91188,9,9,1,0.5,0.5,39.811,36.575,36.575
20,0,0.2085,0,0,0,1.0904,0.71802,0.71802,0.34317,0.4498,0.71652,0.21562,0.57677,0.91188,19,10,0.53,0.5,0.5,39.811,36.615,36.615
30,0.2,0.39339,0.2481,0.13625,0.22691,1.3998,0.74292,0.74292,0.48047,0.58394,0.73526,0.39375,0.63956,0.91188,29,10,0.51,0.5,0.5,39.811,36.802,36.802
40,0.325,0.4939,0.39213,0.29421,0.37713,1.5862,0.75752,0.75752,0.55735,0.65026,0.7591,0.49453,0.67669,0.91188,39,10,0.51,0.5,0.5,39.811,36.695,36.695
50,0.42,0.55589,0.48081,0.396,0.46798,1.7146,0.76772,0.76772,0.60646,0.68652,0.7657,0.55781,0.70191,0.91188,49,10,0.52,0.5,0.5,39.811,36.602,36.602
60,0.46667,0.59889,0.5395,0.46175,0.5275,1.8101,0.77889,0.77889,0.64062,0.71099,0.78032,0.6,0.72046,0.91188,59,10,0.51,0.5,0.5,39.811,36.975,36.975
70,0.51429,0.63152,0.5812,0.51192,0.56986,1.8849,0.78478,0.78478,0.66637,0.72963,0.78698,0.63047,0.73484,0.91188,69,10,0.51,0.5,0.5,39.811,37.055,37.055
80,0.55,0.65637,0.61187,0.55241,0.60354,1.9455,0.79118,0.79118,0.68574,0.74466,0.79096,0.65625,0.74641,0.91188,79,10,0.52,0.5,0.5,39.811,36.589,36.589
90,0.56667,0.67525,0.63727,0.58181,0.63116,1.9959,0.79689,0.79689,0.70309,0.75408,0.79629,0.67559,0.75598,0.91188,89,10,0.51,0.5,0.5,39.811,37.161,37.161
100,0.61,0.69128,0.65665,0.60604,0.65237,2.0387,0.80192,0.80192,0.71675,0.76515,0.79946,0.69258,0.76406,0.91188,99,10,0.51,0.5,0.5,39.811,36.935,36.935
110,0.62727,0.70416,0.67585,0.62723,0.67007,2.0757,0.80482,0.80482,0.72877,0.77196,0.80378,0.70547,0.77101,0.91188,109,10,0.51,0.5,0.5,39.811,37.361,37.361
120,0.65833,0.71664,0.6906,0.6453,0.68398,2.1081,0.80869,0.80869,0.73854,0.77837,0.80818,0.71719,0.77706,0.91188,119,10,0.52,0.5,0.5,39.811,37.254,37.254
130,0.67692,0.7262,0.70285,0.66041,0.69768,2.1367,0.81276,0.81276,0.74635,0.78451,0.81196,0.72715,0.7824,0.91188,129,10,0.51,0.5,0.5,39.811,36.615,36.615
140,0.68571,0.73603,0.71295,0.67398,0.70776,2.1623,0.81469,0.81469,0.75368,0.79014,0.81564,0.73594,0.78715,0.91188,139,10,0.51,0.5,0.5,39.811,37.294,37.294
150,0.70667,0.74295,0.72256,0.68608,0.71748,2.1854,0.8171,0.8171,0.76089,0.7941,0.81803,0.74297,0.79142,0.91188,149,10,0.52,0.5,0.5,39.811,37.707,37.707
160,0.71875,0.74974,0.73066,0.69602,0.72563,2.2063,0.82009,0.82009,0.76672,0.79849,0.82073,0.75,0.79527,0.91188,159,10,0.51,0.5,0.5,39.811,37.853,37.853
170,0.72941,0.75626,0.73883,0.70423,0.73421,2.2253,0.82252,0.82252,0.77157,0.80265,0.82231,0.75703,0.79878,0.91188,169,10,0.52,0.5,0.5,39.811,37.734,37.734
180,0.73889,0.76221,0.74424,0.71341,0.74093,2.2428,0.82452,0.82452,0.77614,0.80575,0.82332,0.76172,0.80199,0.91188,179,10,0.52,0.5,0.5,39.811,37.348,37.348
190,0.75263,0.76725,0.75191,0.71978,0.74757,2.2589,0.82663,0.82663,0.78064,0.80889,0.82564,0.7667,0.80495,0.91188,189,10,0.51,0.5,0.5,39.811,36.695,36.695
200,0.76,0.77174,0.75736,0.72733,0.75312,2.2739,0.82737,0.82737,0.78449,0.81141,0.82933,0.77109,0.80767,0.91188,199,10,0.51,0.5,0.5,39.811,38.426,38.426
210,0.7619,0.77565,0.76185,0.73358,0.7586,2.2877,0.82979,0.82979,0.78882,0.81404,0.83055,0.77607,0.8102,0.91188,209,10,0.51,0.5,0.5,39.811,37.374,37.374
220,0.76818,0.77935,0.76611,0.7396,0.76299,2.3006,0.83151,0.83151,0.79269,0.81538,0.83109,0.77959,0.81256,0.91188,219,10,0.51,0.5,0.5,39.811,38.972,38.972
230,0.76957,0.78301,0.77107,0.74512,0.76766,2.3127,0.83347,0.83347,0.79504,0.81879,0.83349,0.78354,0.81475,0.91188,229,10,0.51,0.5,0.5,39.811,37.521,37.521
240,0.775,0.78655,0.77473,0.75046,0.7716,2.3241,0.83369,0.83369,0.79784,0.82047,0.83629,0.7875,0.81681,0.91188,239,10,0.52,0.5,0.5,39.811,38.985,38.985
250,0.776,0.78981,0.77724,0.75445,0.77552,2.3348,0.83531,0.83531,0.8009,0.82259,0.83629,0.78984,0.81875,0.91188,249,10,0.51,0.5,0.5,39.811,37.134,37.134
260,0.78077,0.79318,0.78147,0.75934,0.77957,2.3448,0.8367,0.8367,0.80349,0.82425,0.83541,0.79277,0.82057,0.91188,259,10,0.51,0.5,0.5,39.811,38.466,38.466
270,0.78519,0.79593,0.78499,0.76238,0.7825,2.3543,0.83846,0.83846,0.80629,0.82481,0.83731,0.79512,0.82228,0.91188,269,10,0.51,0.5,0.5,39.811,39.797,39.797
280,0.78571,0.79765,0.78853,0.76665,0.78594,2.3633,0.83972,0.83972,0.80796,0.82802,0.83924,0.79805,0.82391,0.91188,279,10,0.51,0.5,0.5,39.811,37.414,37.414
290,0.78966,0.80039,0.79027,0.76953,0.78708,2.3719,0.84048,0.84048,0.81006,0.82893,0.83901,0.80068,0.82545,0.91188,289,10,0.51,0.5,0.5,39.811,38.612,38.612
300,0.79,0.8026,0.7934,0.77278,0.79142,2.38,0.84145,0.84145,0.81181,0.83051,0.84129,0.80273,0.82691,0.91188,299,10,0.52,0.5,0.5,39.811,39.811,39.811
310,0.79355,0.80504,0.79617,0.77584,0.79349,2.3877,0.84226,0.84226,0.81464,0.83196,0.84298,0.80515,0.8283,0.91188,309,10,0.52,0.5,0.5,39.811,36.895,36.895
320,0.79688,0.80707,0.79805,0.77965,0.79594,2.3951,0.84287,0.84287,0.81578,0.83336,0.84197,0.8075,0.82962,0.91188,319,10,0.52,0.5,0.5,39.811,37.96,37.96
330,0.79697,0.80841,0.80052,0.78196,0.79864,2.4021,0.84452,0.84452,0.81717,0.83406,0.84259,0.80977,0.83088,0.91188,329,10,0.51,0.5,0.5,39.811,39.025,39.025
340,0.8,0.81105,0.80231,0.78506,0.80094,2.4089,0.8451,0.8451,0.81894,0.83522,0.84485,0.81094,0.83209,0.91188,339,10,0.51,0.5,0.5,39.811,40.09,40.09
350,0.8,0.81261,0.805,0.78732,0.80294,2.4153,0.8455,0.8455,0.82132,0.83589,0.84565,0.8127,0.83324,0.91188,349,10,0.52,0.5,0.5,39.811,41.155,41.155
360,0.80278,0.81437,0.80625,0.78918,0.80531,2.4215,0.84654,0.84654,0.82179,0.83807,0.84687,0.81387,0.83435,0.91188,359,10,0.52,0.5,0.5,39.811,37.441,37.441
370,0.8027,0.81554,0.80836,0.79199,0.80672,2.4274,0.84754,0.84754,0.82365,0.83872,0.84628,0.81592,0.83541,0.91188,369,10,0.51,0.5,0.5,39.811,38.373,38.373
380,0.80526,0.81724,0.81079,0.79377,0.80853,2.4331,0.84822,0.84822,0.82551,0.83985,0.84856,0.81797,0.83643,0.91188,379,10,0.51,0.5,0.5,39.811,39.305,39.305
390,0.80769,0.81936,0.81223,0.79615,0.81039,2.4386,0.84906,0.84906,0.82629,0.84016,0.84877,0.81914,0.83741,0.91188,389,10,0.51,0.5,0.5,39.811,40.237,40.237
400,0.81,0.82036,0.81337,0.79778,0.81098,2.4439,0.84994,0.84994,0.82785,0.84136,0.84834,0.82031,0.83835,0.91188,399,10,0.51,0.5,0.5,39.811,41.169,41.169


==> Figures/Data/BIAWGN_IMP_DET_SNR_6dB_ed_1e-03_efa_1e-04_emd_1e-04.csv <==
10,0,0,0,0,0,0,0,0,0.67742,0.016406,0.43245,0.91188,9,9,1,1,41.801,39.811,39.811
20,0,0,0,0,0,0.31455,0.20312,0.2484,0.71615,0.21094,0.57677,0.91188,19,14,1,0.86,59.716,55.336,55.336
30,0,0.39573,0.13333,0.033333,0.12691,0.74151,0.37823,0.48244,0.74136,0.39492,0.63956,0.91188,29,14,0.51,0.52,59.716,55.336,55.336
40,0.175,0.49429,0.32324,0.21481,0.31031,0.75724,0.47692,0.58315,0.75401,0.49219,0.67669,0.91188,39,14,0.51,0.51,59.716,55.389,55.389
50,0.28,0.55606,0.42817,0.32865,0.4191,0.7684,0.54124,0.6392,0.7682,0.5562,0.70191,0.91188,49,14,0.52,0.51,59.716,55.522,55.522
60,0.35,0.5989,0.50269,0.40636,0.49142,0.7786,0.58694,0.67415,0.77637,0.6,0.72046,0.91188,59,14,0.52,0.51,57.726,55.828,55.828
70,0.41429,0.63077,0.5507,0.4645,0.54269,0.7846,0.61882,0.70107,0.78197,0.63281,0.73484,0.91188,69,14,0.51,0.51,57.726,55.429,55.429
80,0.4625,0.65662,0.58729,0.50818,0.57987,0.792,0.64378,0.71994,0.78943,0.65625,0.74641,0.91188,79,14,0.51,0.51,59.716,55.522,55.522
90,0.51111,0.67506,0.61714,0.54391,0.60959,0.79598,0.66616,0.73427,0.79947,0.675,0.75598,0.91188,89,14,0.51,0.51,59.716,56.121,56.121
100,0.54,0.69082,0.64072,0.57203,0.63361,0.80073,0.68296,0.7474,0.79972,0.69141,0.76406,0.91188,99,14,0.52,0.52,59.716,55.389,55.389
110,0.57273,0.70528,0.65961,0.59575,0.65391,0.80568,0.69803,0.75632,0.80309,0.70547,0.77101,0.91188,109,14,0.52,0.51,59.716,56.228,56.228
120,0.6,0.71691,0.67536,0.61633,0.67045,0.80899,0.70981,0.76494,0.80662,0.71719,0.77706,0.91188,119,14,0.51,0.51,59.716,56.268,56.268
130,0.62308,0.72615,0.68907,0.63217,0.68461,0.81269,0.72056,0.77198,0.80983,0.72671,0.7824,0.91188,129,14,0.51,0.52,59.716,55.509,55.509
140,0.64286,0.73474,0.70183,0.64893,0.69687,0.81438,0.72864,0.7779,0.81731,0.73594,0.78715,0.91188,139,14,0.52,0.52,57.726,55.802,55.802
150,0.66,0.74227,0.71164,0.66064,0.70769,0.81782,0.73788,0.78429,0.81626,0.74355,0.79142,0.91188,149,14,0.52,0.52,59.716,55.562,55.562
160,0.675,0.75021,0.72111,0.67386,0.7153,0.81957,0.7448,0.78888,0.81853,0.75,0.79527,0.91188,159,14,0.52,0.52,59.716,56.907,56.907
170,0.69412,0.75639,0.72917,0.68396,0.72439,0.82219,0.75198,0.79288,0.82283,0.75667,0.79878,0.91188,169,14,0.52,0.51,59.716,55.735,55.735
180,0.70556,0.7619,0.73776,0.69373,0.73235,0.82445,0.75805,0.79772,0.8237,0.76055,0.80199,0.91188,179,14,0.51,0.51,59.716,56.414,56.414
190,0.71579,0.76642,0.74368,0.7025,0.73898,0.82648,0.76319,0.80063,0.8248,0.76641,0.80495,0.91188,189,14,0.51,0.51,59.716,56.827,56.827
200,0.73,0.77167,0.75015,0.70911,0.74573,0.82789,0.76818,0.80359,0.82696,0.77139,0.80767,0.91188,199,14,0.52,0.52,57.726,56.973,56.973
210,0.74286,0.77561,0.75442,0.71665,0.75068,0.82978,0.77208,0.80657,0.82951,0.77578,0.8102,0.91188,209,14,0.51,0.52,57.726,56.853,56.853
220,0.75455,0.77948,0.7602,0.72334,0.75672,0.83092,0.77655,0.80982,0.83123,0.77959,0.81256,0.91188,219,14,0.51,0.52,57.726,56.467,56.467
230,0.76087,0.78343,0.76456,0.73002,0.76214,0.83263,0.78002,0.81266,0.8342,0.78354,0.81475,0.91188,229,14,0.51,0.52,59.716,55.815,55.815
240,0.77083,0.78647,0.76914,0.73476,0.76507,0.83422,0.78408,0.814,0.83381,0.78633,0.81681,0.91188,239,14,0.51,0.52,59.716,58.078,58.078
250,0.78,0.78982,0.77333,0.73943,0.76877,0.83557,0.78698,0.81621,0.83709,0.78984,0.81875,0.91188,249,14,0.51,0.52,59.716,57.027,57.027
260,0.78077,0.79309,0.77725,0.74424,0.77331,0.83694,0.78997,0.81949,0.83712,0.79336,0.82057,0.91188,259,14,0.51,0.51,57.726,55.708,55.708
270,0.78519,0.79567,0.78029,0.74892,0.77641,0.83789,0.79337,0.82028,0.83573,0.7957,0.82228,0.91188,269,14,0.51,0.52,59.716,57.706,57.706
280,0.78571,0.79811,0.78307,0.75346,0.77981,0.83933,0.79527,0.82272,0.8374,0.79746,0.82391,0.91188,279,14,0.52,0.51,57.726,55.988,55.988
290,0.78966,0.80072,0.78592,0.75737,0.78373,0.84027,0.79781,0.82406,0.83888,0.80061,0.82545,0.91188,289,14,0.51,0.52,59.716,57.852,57.852
300,0.79333,0.80276,0.78859,0.76138,0.7858,0.84123,0.8005,0.82632,0.83974,0.80273,0.82691,0.91188,299,14,0.51,0.51,59.716,55.735,55.735


==> Figures/Data/BIAWGN_IMP_DET_SNR_6dB_ed_1e-03_efa_1e-04_emd_1e-04_2.csv <==
10,0,0,0,0,0,0,0,0,0.67742,0.016406,0.43245,0.91188,9,9,1,1,41.801,39.811,39.811,NaN,NaN
20,0,0,0,0,0,0.31455,0.20312,0.2484,0.71615,0.21094,0.57677,0.91188,19,14,1,0.86,59.716,55.336,55.336,NaN,NaN
30,0,0.39573,0.13333,0.033333,0.12691,0.74151,0.37823,0.48244,0.74136,0.39492,0.63956,0.91188,29,14,0.51,0.52,59.716,55.336,55.336,0.084232,0.33693
40,0.175,0.49429,0.32324,0.21481,0.31031,0.75724,0.47692,0.58315,0.75401,0.49219,0.67669,0.91188,39,14,0.51,0.51,59.716,55.389,55.389,0.43459,0.65395
50,0.28,0.55606,0.42817,0.32865,0.4191,0.7684,0.54124,0.6392,0.7682,0.5562,0.70191,0.91188,49,14,0.52,0.51,59.716,55.522,55.522,0.59104,0.77002
60,0.35,0.5989,0.50269,0.40636,0.49142,0.7786,0.58694,0.67415,0.77637,0.6,0.72046,0.91188,59,14,0.52,0.51,57.726,55.828,55.828,0.67851,0.83936
70,0.41429,0.63077,0.5507,0.4645,0.54269,0.7846,0.61882,0.70107,0.78197,0.63281,0.73484,0.91188,69,14,0.51,0.51,57.726,55.429,55.429,0.7364,0.87307
80,0.4625,0.65662,0.58729,0.50818,0.57987,0.792,0.64378,0.71994,0.78943,0.65625,0.74641,0.91188,79,14,0.51,0.51,59.716,55.522,55.522,0.77393,0.89441
90,0.51111,0.67506,0.61714,0.54391,0.60959,0.79598,0.66616,0.73427,0.79947,0.675,0.75598,0.91188,89,14,0.51,0.51,59.716,56.121,56.121,0.80572,0.91421
100,0.54,0.69082,0.64072,0.57203,0.63361,0.80073,0.68296,0.7474,0.79972,0.69141,0.76406,0.91188,99,14,0.52,0.52,59.716,55.389,55.389,0.82805,0.92749
110,0.57273,0.70528,0.65961,0.59575,0.65391,0.80568,0.69803,0.75632,0.80309,0.70547,0.77101,0.91188,109,14,0.52,0.51,59.716,56.228,56.228,0.84471,0.93525
120,0.6,0.71691,0.67536,0.61633,0.67045,0.80899,0.70981,0.76494,0.80662,0.71719,0.77706,0.91188,119,14,0.51,0.51,59.716,56.268,56.268,0.8597,0.94204
130,0.62308,0.72615,0.68907,0.63217,0.68461,0.81269,0.72056,0.77198,0.80983,0.72671,0.7824,0.91188,129,14,0.51,0.52,59.716,55.509,55.509,0.87058,0.94894
140,0.64286,0.73474,0.70183,0.64893,0.69687,0.81438,0.72864,0.7779,0.81731,0.73594,0.78715,0.91188,139,14,0.52,0.52,57.726,55.802,55.802,0.88321,0.95521
150,0.66,0.74227,0.71164,0.66064,0.70769,0.81782,0.73788,0.78429,0.81626,0.74355,0.79142,0.91188,149,14,0.52,0.52,59.716,55.562,55.562,0.89002,0.95873
160,0.675,0.75021,0.72111,0.67386,0.7153,0.81957,0.7448,0.78888,0.81853,0.75,0.79527,0.91188,159,14,0.52,0.52,59.716,56.907,56.907,0.89822,0.96122
170,0.69412,0.75639,0.72917,0.68396,0.72439,0.82219,0.75198,0.79288,0.82283,0.75667,0.79878,0.91188,169,14,0.52,0.51,59.716,55.735,55.735,0.90425,0.96402
180,0.70556,0.7619,0.73776,0.69373,0.73235,0.82445,0.75805,0.79772,0.8237,0.76055,0.80199,0.91188,179,14,0.51,0.51,59.716,56.414,56.414,0.91053,0.96831
190,0.71579,0.76642,0.74368,0.7025,0.73898,0.82648,0.76319,0.80063,0.8248,0.76641,0.80495,0.91188,189,14,0.51,0.51,59.716,56.827,56.827,0.91659,0.97033
200,0.73,0.77167,0.75015,0.70911,0.74573,0.82789,0.76818,0.80359,0.82696,0.77139,0.80767,0.91188,199,14,0.52,0.52,57.726,56.973,56.973,0.91893,0.97211
210,0.74286,0.77561,0.75442,0.71665,0.75068,0.82978,0.77208,0.80657,0.82951,0.77578,0.8102,0.91188,209,14,0.51,0.52,57.726,56.853,56.853,0.92398,0.97269
220,0.75455,0.77948,0.7602,0.72334,0.75672,0.83092,0.77655,0.80982,0.83123,0.77959,0.81256,0.91188,219,14,0.51,0.52,57.726,56.467,56.467,0.92798,0.97527
230,0.76087,0.78343,0.76456,0.73002,0.76214,0.83263,0.78002,0.81266,0.8342,0.78354,0.81475,0.91188,229,14,0.51,0.52,59.716,55.815,55.815,0.93183,0.97591
240,0.77083,0.78647,0.76914,0.73476,0.76507,0.83422,0.78408,0.814,0.83381,0.78633,0.81681,0.91188,239,14,0.51,0.52,59.716,58.078,58.078,0.93425,0.97797
250,0.78,0.78982,0.77333,0.73943,0.76877,0.83557,0.78698,0.81621,0.83709,0.78984,0.81875,0.91188,249,14,0.51,0.52,59.716,57.027,57.027,0.93621,0.97913
260,0.78077,0.79309,0.77725,0.74424,0.77331,0.83694,0.78997,0.81949,0.83712,0.79336,0.82057,0.91188,259,14,0.51,0.51,57.726,55.708,55.708,0.9384,0.98002
270,0.78519,0.79567,0.78029,0.74892,0.77641,0.83789,0.79337,0.82028,0.83573,0.7957,0.82228,0.91188,269,14,0.51,0.52,59.716,57.706,57.706,0.94125,0.98067
280,0.78571,0.79811,0.78307,0.75346,0.77981,0.83933,0.79527,0.82272,0.8374,0.79746,0.82391,0.91188,279,14,0.52,0.51,57.726,55.988,55.988,0.94405,0.98115
290,0.78966,0.80072,0.78592,0.75737,0.78373,0.84027,0.79781,0.82406,0.83888,0.80061,0.82545,0.91188,289,14,0.51,0.52,59.716,57.852,57.852,0.94586,0.98151
300,0.79333,0.80276,0.78859,0.76138,0.7858,0.84123,0.8005,0.82632,0.83974,0.80273,0.82691,0.91188,299,14,0.51,0.51,59.716,55.735,55.735,0.94845,0.98236


==> Figures/Data/BIAWGN_IMP_DET_SNR_6dB_ed_1e-03_efa_1e-04_emd_1e-04_3.csv <==
10,0,0,0,0,0,0,0,0,0.67742,0.016406,0.43245,0.91188,9,9,1,1,41.801,39.811,39.811,NaN
20,0,0,0,0,0,0.31455,0.20312,0.2484,0.71615,0.21094,0.57677,0.91188,19,14,1,0.86,59.716,55.336,55.336,NaN
30,0,0.39573,0.13333,0.033333,0.12691,0.74151,0.37823,0.48244,0.74136,0.39492,0.63956,0.91188,29,14,0.51,0.52,59.716,55.336,55.336,0.25
40,0.175,0.49429,0.32324,0.21481,0.31031,0.75724,0.47692,0.58315,0.75401,0.49219,0.67669,0.91188,39,14,0.51,0.51,59.716,55.389,55.389,0.66456
50,0.28,0.55606,0.42817,0.32865,0.4191,0.7684,0.54124,0.6392,0.7682,0.5562,0.70191,0.91188,49,14,0.52,0.51,59.716,55.522,55.522,0.76757
60,0.35,0.5989,0.50269,0.40636,0.49142,0.7786,0.58694,0.67415,0.77637,0.6,0.72046,0.91188,59,14,0.52,0.51,57.726,55.828,55.828,0.80836
70,0.41429,0.63077,0.5507,0.4645,0.54269,0.7846,0.61882,0.70107,0.78197,0.63281,0.73484,0.91188,69,14,0.51,0.51,57.726,55.429,55.429,0.84346
80,0.4625,0.65662,0.58729,0.50818,0.57987,0.792,0.64378,0.71994,0.78943,0.65625,0.74641,0.91188,79,14,0.51,0.51,59.716,55.522,55.522,0.8653
90,0.51111,0.67506,0.61714,0.54391,0.60959,0.79598,0.66616,0.73427,0.79947,0.675,0.75598,0.91188,89,14,0.51,0.51,59.716,56.121,56.121,0.88134
100,0.54,0.69082,0.64072,0.57203,0.63361,0.80073,0.68296,0.7474,0.79972,0.69141,0.76406,0.91188,99,14,0.52,0.52,59.716,55.389,55.389,0.89279
110,0.57273,0.70528,0.65961,0.59575,0.65391,0.80568,0.69803,0.75632,0.80309,0.70547,0.77101,0.91188,109,14,0.52,0.51,59.716,56.228,56.228,0.90319
120,0.6,0.71691,0.67536,0.61633,0.67045,0.80899,0.70981,0.76494,0.80662,0.71719,0.77706,0.91188,119,14,0.51,0.51,59.716,56.268,56.268,0.9126
130,0.62308,0.72615,0.68907,0.63217,0.68461,0.81269,0.72056,0.77198,0.80983,0.72671,0.7824,0.91188,129,14,0.51,0.52,59.716,55.509,55.509,0.91742
140,0.64286,0.73474,0.70183,0.64893,0.69687,0.81438,0.72864,0.7779,0.81731,0.73594,0.78715,0.91188,139,14,0.52,0.52,57.726,55.802,55.802,0.92462
150,0.66,0.74227,0.71164,0.66064,0.70769,0.81782,0.73788,0.78429,0.81626,0.74355,0.79142,0.91188,149,14,0.52,0.52,59.716,55.562,55.562,0.92833
160,0.675,0.75021,0.72111,0.67386,0.7153,0.81957,0.7448,0.78888,0.81853,0.75,0.79527,0.91188,159,14,0.52,0.52,59.716,56.907,56.907,0.93447
170,0.69412,0.75639,0.72917,0.68396,0.72439,0.82219,0.75198,0.79288,0.82283,0.75667,0.79878,0.91188,169,14,0.52,0.51,59.716,55.735,55.735,0.938
180,0.70556,0.7619,0.73776,0.69373,0.73235,0.82445,0.75805,0.79772,0.8237,0.76055,0.80199,0.91188,179,14,0.51,0.51,59.716,56.414,56.414,0.94032
190,0.71579,0.76642,0.74368,0.7025,0.73898,0.82648,0.76319,0.80063,0.8248,0.76641,0.80495,0.91188,189,14,0.51,0.51,59.716,56.827,56.827,0.94462
200,0.73,0.77167,0.75015,0.70911,0.74573,0.82789,0.76818,0.80359,0.82696,0.77139,0.80767,0.91188,199,14,0.52,0.52,57.726,56.973,56.973,0.94529
210,0.74286,0.77561,0.75442,0.71665,0.75068,0.82978,0.77208,0.80657,0.82951,0.77578,0.8102,0.91188,209,14,0.51,0.52,57.726,56.853,56.853,0.94993
220,0.75455,0.77948,0.7602,0.72334,0.75672,0.83092,0.77655,0.80982,0.83123,0.77959,0.81256,0.91188,219,14,0.51,0.52,57.726,56.467,56.467,0.95151
230,0.76087,0.78343,0.76456,0.73002,0.76214,0.83263,0.78002,0.81266,0.8342,0.78354,0.81475,0.91188,229,14,0.51,0.52,59.716,55.815,55.815,0.95483
240,0.77083,0.78647,0.76914,0.73476,0.76507,0.83422,0.78408,0.814,0.83381,0.78633,0.81681,0.91188,239,14,0.51,0.52,59.716,58.078,58.078,0.95529
250,0.78,0.78982,0.77333,0.73943,0.76877,0.83557,0.78698,0.81621,0.83709,0.78984,0.81875,0.91188,249,14,0.51,0.52,59.716,57.027,57.027,0.95617
260,0.78077,0.79309,0.77725,0.74424,0.77331,0.83694,0.78997,0.81949,0.83712,0.79336,0.82057,0.91188,259,14,0.51,0.51,57.726,55.708,55.708,0.95753
270,0.78519,0.79567,0.78029,0.74892,0.77641,0.83789,0.79337,0.82028,0.83573,0.7957,0.82228,0.91188,269,14,0.51,0.52,59.716,57.706,57.706,0.95979
280,0.78571,0.79811,0.78307,0.75346,0.77981,0.83933,0.79527,0.82272,0.8374,0.79746,0.82391,0.91188,279,14,0.52,0.51,57.726,55.988,55.988,0.96219
290,0.78966,0.80072,0.78592,0.75737,0.78373,0.84027,0.79781,0.82406,0.83888,0.80061,0.82545,0.91188,289,14,0.51,0.52,59.716,57.852,57.852,0.96367
300,0.79333,0.80276,0.78859,0.76138,0.7858,0.84123,0.8005,0.82632,0.83974,0.80273,0.82691,0.91188,299,14,0.51,0.51,59.716,55.735,55.735,0.96549


==> Figures/Data/BIAWGN_IMP_DET_ed_1e-03_efa_1e-04_emd_1e-04_SNR_vs_np.csv <==
0,56
1,44
2,35
3,28
4,23
5,18
6,14

==> Figures/Data/BSC_ASYNC_delta_0.11_ed_1e-03_efa_1e-05_emd_1e-05.csv <==
10,0,0,0,0,0,0.088449,0,-0.25609,0.50008
20,0,0,0,0,0,0.14886,0,-0.04401,0.50008
30,0,0,0,0,0,0.18523,0.033333,0.049394,0.50008
40,0,0,0,0,0,0.20807,0.1,0.10547,0.50008
50,0,0,0,0,0,0.2243,0.14,0.14407,0.50008
60,0,0,0,0,0,0.23758,0.18333,0.17279,0.50008
70,0,0,0,0,0,0.25096,0.2,0.19528,0.50008
80,0,0,0,0,0,0.26616,0.225,0.21353,0.50008
90,0,0,0,0,0,0.27224,0.23333,0.22873,0.50008
100,0.01,-Inf,0.11532,0,0,0.28174,0.25,0.24166,0.50008
110,0.054545,-Inf,0.13867,0,0,0.28969,0.26364,0.25283,0.50008
120,0.075,-Inf,0.15663,0,0,0.29506,0.26667,0.26263,0.50008
130,0.1,-Inf,0.1755,0,0,0.30327,0.27692,0.2713,0.50008
140,0.11429,-Inf,0.1881,0,0,0.30675,0.28571,0.27906,0.50008
150,0.12667,-Inf,0.20326,0,0,0.31399,0.29333,0.28605,0.50008
160,0.14375,-Inf,0.21281,0,0.069289,0.31662,0.3,0.2924,0.50008
170,0.15294,-Inf,0.225,0.017647,0.10019,0.3227,0.30588,0.29819,0.50008
180,0.16667,-Inf,0.23285,0.038889,0.11787,0.32512,0.31111,0.30351,0.50008
190,0.17368,-Inf,0.24254,0.052632,0.12875,0.32996,0.31579,0.30842,0.50008
200,0.185,0.005,0.24972,0.07,0.14071,0.33277,0.32,0.31297,0.50008
210,0.19524,0.024807,0.25711,0.085714,0.15173,0.3362,0.31905,0.3172,0.50008
220,0.2,0.042047,0.2648,0.1,0.16093,0.3403,0.32727,0.32114,0.50008
230,0.2087,0.047968,0.26956,0.1087,0.17141,0.34178,0.33043,0.32483,0.50008
240,0.21667,0.06434,0.27695,0.125,0.17893,0.34616,0.33333,0.3283,0.50008
250,0.22,0.069338,0.28061,0.132,0.1884,0.34705,0.336,0.33156,0.50008
260,0.22692,0.085393,0.28643,0.14231,0.19484,0.35031,0.33846,0.33464,0.50008
270,0.23333,0.10045,0.29113,0.15185,0.20318,0.35265,0.34074,0.33755,0.50008
280,0.23929,0.10512,0.29494,0.16071,0.20901,0.35426,0.34286,0.34031,0.50008
290,0.24483,0.12033,0.30043,0.16897,0.21618,0.35771,0.34483,0.34293,0.50008
300,0.24667,0.12456,0.30299,0.17667,0.22185,0.35835,0.35,0.34542,0.50008
310,0.25161,0.13746,0.30717,0.18387,0.22775,0.36075,0.35161,0.34779,0.50008
320,0.25625,0.14082,0.31168,0.19062,0.23396,0.36358,0.35313,0.35005,0.50008
330,0.26061,0.14433,0.31359,0.19697,0.23821,0.36392,0.35455,0.35221,0.50008
340,0.26471,0.15712,0.31758,0.20294,0.24435,0.36643,0.35588,0.35428,0.50008
350,0.26857,0.16047,0.32038,0.21143,0.2479,0.36784,0.36,0.35627,0.50008
360,0.27222,0.17277,0.32284,0.21389,0.253,0.36898,0.36111,0.35817,0.50008
370,0.27568,0.17585,0.32651,0.22162,0.25734,0.3714,0.36216,0.35999,0.50008
380,0.27895,0.17902,0.32843,0.22632,0.26104,0.37214,0.36579,0.36175,0.50008
390,0.28205,0.19079,0.3309,0.23077,0.26599,0.37349,0.36667,0.36344,0.50008
400,0.285,0.19336,0.33423,0.235,0.26876,0.37575,0.3675,0.36507,0.50008
410,0.2878,0.19587,0.33566,0.23902,0.27276,0.37618,0.36829,0.36663,0.50008
420,0.29048,0.19814,0.33797,0.24286,0.27702,0.37752,0.37143,0.36815,0.50008
430,0.29302,0.20949,0.34098,0.24884,0.27929,0.3796,0.37209,0.36961,0.50008
440,0.29545,0.21153,0.34215,0.25227,0.28315,0.3799,0.37273,0.37103,0.50008
450,0.29778,0.21404,0.34422,0.25556,0.2861,0.38113,0.37556,0.37239,0.50008
460,0.3,0.22456,0.34692,0.26087,0.28876,0.38303,0.37609,0.37372,0.50008
470,0.30213,0.22648,0.348,0.26383,0.29238,0.38334,0.3766,0.375,0.50008
480,0.30417,0.22839,0.34979,0.26667,0.29461,0.3844,0.37917,0.37624,0.50008
490,0.30816,0.23037,0.35221,0.27143,0.29727,0.38611,0.37959,0.37745,0.50008
500,0.308,0.23245,0.35334,0.272,0.3006,0.38656,0.38,0.37862,0.50008


==> Figures/Data/BSC_ASYNC_delta_0.11_ed_1e-05_efa_1e-05_emd_1e-05.csv <==
10,0,0,0,0,0,0.018474,0,-0.60666,0.50008
20,0,0,0,0,0,0.051169,0,-0.2919,0.50008
30,0,0,0,0,0,0.084432,0,-0.15301,0.50008
40,0,0,0,0,0,0.11157,0,-0.069812,0.50008
50,0,0,0,0,0,0.13096,0.02,-0.012709,0.50008
60,0,0,0,0,0,0.14934,0.066667,0.029673,0.50008
70,0,0,0,0,0,0.16577,0.1,0.062776,0.50008
80,0,0,0,0,0,0.18112,0.125,0.089579,0.50008
90,0,0,0,0,0,0.19467,0.14444,0.11187,0.50008
100,0,-Inf,0.010499,0,0,0.20368,0.16,0.1308,0.50008
110,0.036364,-Inf,0.05859,0,0,0.21216,0.18182,0.14713,0.50008
120,0.066667,-Inf,0.081253,0,0,0.2211,0.19167,0.16143,0.50008
130,0.092308,-Inf,0.10366,0,0,0.23155,0.2,0.17407,0.50008
140,0.10714,-Inf,0.11807,0,0,0.23678,0.21429,0.18536,0.50008
150,0.12,-Inf,0.13218,0,0,0.24295,0.22,0.19553,0.50008
160,0.1375,-Inf,0.14758,0,0,0.2514,0.23125,0.20475,0.50008
170,0.14706,-Inf,0.15747,0,0,0.25517,0.23529,0.21317,0.50008
180,0.16111,-Inf,0.16846,0,0,0.26074,0.24444,0.22088,0.50008
190,0.16842,-Inf,0.17894,0,0,0.26636,0.24737,0.228,0.50008
200,0.18,-Inf,0.18685,0,0.088297,0.2699,0.255,0.23458,0.50008
210,0.18571,-Inf,0.19705,0,0.10978,0.27615,0.2619,0.24069,0.50008
220,0.19545,-Inf,0.20307,0,0.11982,0.27856,0.26364,0.2464,0.50008
230,0.20435,-Inf,0.2118,0,0.1308,0.28402,0.26957,0.25173,0.50008
240,0.20833,-Inf,0.21717,0,0.13808,0.28638,0.275,0.25674,0.50008
250,0.216,-Inf,0.22398,0,0.14575,0.29042,0.276,0.26145,0.50008
260,0.22308,-Inf,0.22947,0,0.1547,0.29335,0.28077,0.26589,0.50008
270,0.22963,-Inf,0.23513,0,0.16066,0.29665,0.28519,0.27008,0.50008
280,0.23214,0.012355,0.24027,0,0.16762,0.29959,0.28929,0.27406,0.50008
290,0.23793,0.019361,0.24523,0,0.17451,0.3025,0.2931,0.27783,0.50008
300,0.24333,0.030858,0.24982,0,0.17993,0.30519,0.29333,0.28141,0.50008
310,0.24839,0.037555,0.25443,0,0.18707,0.30801,0.29677,0.28482,0.50008
320,0.25312,0.049945,0.25836,0,0.19151,0.31026,0.3,0.28808,0.50008
330,0.25455,0.061514,0.26294,0,0.19795,0.31327,0.30303,0.29119,0.50008
340,0.26176,0.070378,0.26605,0,0.20215,0.3149,0.30588,0.29416,0.50008
350,0.26286,0.077275,0.27104,0,0.20744,0.3185,0.30857,0.29701,0.50008
360,0.26667,0.074716,0.27306,0.077778,0.21186,0.3192,0.31111,0.29974,0.50008
370,0.27027,0.089506,0.27747,NaN,0.21647,0.32236,0.31351,0.30236,0.50008
380,0.27368,0.10026,0.27954,0.089474,0.22075,0.32325,0.31579,0.30488,0.50008
390,0.27692,0.098755,0.28335,0.094872,0.22494,0.32594,0.31795,0.3073,0.50008
400,0.28,0.11374,0.28565,NaN,0.22889,0.32717,0.32,0.30964,0.50008
410,0.28293,0.12199,0.28877,0.10732,0.23289,0.32928,0.32195,0.31188,0.50008
420,0.28571,0.12334,0.29164,NaN,0.23639,0.33119,0.32381,0.31405,0.50008
430,0.28837,0.13041,0.29384,NaN,0.24042,0.33247,0.32558,0.31615,0.50008
440,0.29091,0.13361,0.29733,NaN,0.24333,0.33508,0.32727,0.31817,0.50008
450,0.29333,0.14382,0.29869,NaN,0.24772,0.3356,0.32889,0.32013,0.50008
460,0.29565,0.12543,0.30164,NaN,0.24981,0.33775,0.33043,0.32203,0.50008
470,0.29787,0.15252,0.30349,0.13191,0.25377,0.33883,0.33191,0.32386,0.50008
480,0.30208,0.15553,0.30574,0.13125,0.2559,0.34034,0.33333,0.32564,0.50008
490,0.30204,0.16305,0.30878,0.13469,0.25942,0.34268,0.33673,0.32737,0.50008
500,0.306,0.16592,0.30972,0.146,0.26174,0.34294,0.338,0.32904,0.50008


==> Figures/Data/QPSK_RAYLEIGH_IMP_DET_SNR_0dB_T_20_ed_1e-03_efa_1e-04_emd_1e-04.csv <==
20,0,6.5388e-05,20,NaN,19
40,0,3.0399e-05,20,NaN,19
60,0,2.0624e-05,20,NaN,17
80,0,2.5752e-05,20,NaN,15
100,0,6.0215e-05,20,NaN,13
120,0,0.00018791,20,NaN,11
140,0,0.001145,20,NaN,11
160,0.00023546,0.0063467,16,16,10
180,0.0086713,0.019816,13,13,10
200,0.030592,0.036755,11,11,9
220,0.049069,0.052949,10,10,9
240,0.065011,0.066479,9,9,9
260,0.07676,0.077882,8,9,9
280,0.087025,0.089742,7,9,9
300,0.098886,0.10012,7,8,8

==> Figures/Data/QPSK_RAYLEIGH_IMP_DET_SNR_3dB_T_20_ed_1e-03_efa_1e-02_emd_1e-04.csv <==
20,0,7.3579e-05,20,NaN,18
40,0,6.155e-05,20,NaN,16
60,0,0.00015864,20,NaN,13
80,0,0.0013811,20,NaN,11
100,0.0065217,0.017439,13,13,9
120,0.058811,0.062285,9,9,9
140,0.099813,0.10223,7,8,8
160,0.13539,0.13844,6,8,8
180,0.16585,0.16729,5,7,7
200,0.19036,0.19211,4,7,7
220,0.21559,0.21686,4,7,7
240,0.23254,0.23575,3,7,7
260,0.25249,0.25561,3,6,7
280,0.27066,0.27043,3,6,6
300,0.28562,0.28492,3,6,6
320,0.29961,0.30028,3,6,6
340,0.30847,0.31094,2,6,6
360,0.32253,0.32118,2,6,6
380,0.33343,0.33428,2,6,6
400,0.3428,0.34239,2,6,6


==> Figures/Data/QPSK_RAYLEIGH_IMP_DET_SNR_3dB_T_20_ed_1e-03_efa_1e-04_emd_1e-04.csv <==
20,0,7.3592e-05,20,NaN,19
40,0,5.8637e-05,20,NaN,15
60,0,0.0001652,20,NaN,13
80,0,0.0013634,20,NaN,11
100,0,0.018443,20,NaN,10
120,0.017861,0.064289,14,14,9
140,0.090577,0.10319,10,10,8
160,0.13315,0.13772,8,8,8
180,0.16519,0.16738,7,7,7
200,0.19123,0.19221,6,7,7
220,0.21323,0.21445,5,7,7
240,0.23473,0.236,5,7,7
260,0.25192,0.25305,4,6,6
280,0.26939,0.26929,4,6,6
300,0.28513,0.28741,4,6,6

==> Figures/Data/QPSK_RAYLEIGH_IMP_DET_SNR_6dB_T_20_ed_1e-03_efa_1e-02_emd_1e-04.csv <==
20,0,0.00011621,20,NaN,17
40,0,0.00029886,20,NaN,13
60,0,0.0067611,20,NaN,10
80,0.06203,0.084913,11,11,8
100,0.16857,0.17105,7,7,8
120,0.23783,0.24027,5,7,7
140,0.29452,0.29868,4,6,6
160,0.33963,0.34505,3,6,6
180,0.38107,0.38282,3,6,5
200,0.40945,0.41323,2,5,6
220,0.44253,0.44217,2,5,5
240,0.46881,0.46998,2,5,5
260,0.49253,0.49271,2,5,5
280,0.51174,0.51186,2,5,5
300,0.53017,0.52714,2,5,5
320,0.54548,0.54468,2,5,5
340,0.55617,0.55986,1,5,5
360,0.57233,0.57477,1,5,5
380,0.58579,0.58488,1,5,5
400,0.5975,0.59846,1,5,5


==> Figures/Data/QPSK_RAYLEIGH_IMP_DET_SNR_6dB_T_20_ed_1e-03_efa_1e-04_emd_1e-04.csv <==
20,0,0.00010939,20,NaN,17
40,0,0.00029618,20,NaN,14
60,0,0.0062635,20,NaN,10
80,0.0013671,0.084493,17,17,8
100,0.14203,0.17011,10,10,7
120,0.23624,0.24278,7,7,7
140,0.29042,0.29766,5,6,6
160,0.33693,0.34255,4,6,6
180,0.3786,0.37905,4,6,6
200,0.41022,0.41683,3,5,5
220,0.4431,0.44116,3,5,5
240,0.46929,0.46812,3,5,5
260,0.48903,0.4917,2,5,5
280,0.51159,0.51085,2,5,5
300,0.5297,0.52883,2,5,5

==> Figures/Data/RAYLEIGH_ASYNC_SNR_6dB_T_20_ed_1e-03_efa_1e-05_emd_1e-05.csv <==
20,0,0,0,0,0,0,Inf
40,0,0,0,0,0,0,0.20722
60,0,0,0,0,0,0.1242,0.32132
80,0,0,0,0,0,0.28349,0.43311
100,0,0,0,0,0.50304,0.40853,0.52945
120,0.083333,0,0,0.024022,0.61005,0.49791,0.60723
140,0.19286,0.34328,0,0.058784,0.6752,0.58111,0.67925
160,0.3125,0.5586,0.0375,0.11982,0.7298,0.64727,0.73015
180,0.40556,0.62362,0.12222,0.19357,0.77706,0.69982,0.78005
200,0.495,0.67935,0.195,0.26574,0.81873,0.74891,0.81919
220,0.52727,0.72665,0.26818,0.33317,0.85364,0.79025,0.85353
240,0.58333,0.7689,0.3375,0.39433,0.88573,0.81221,0.88429
260,0.61923,0.80597,0.39615,0.44934,0.91527,0.85767,0.90931
280,0.65357,0.82678,0.45,0.50055,0.94058,0.87968,0.94132
300,0.68667,0.86915,0.49667,0.54561,0.96357,0.90465,0.95859
320,0.70937,0.88762,0.54063,0.58718,0.98522,0.94169,0.98398
340,0.73824,0.91947,0.58235,0.62516,1.0049,0.95528,1.0031
360,0.76389,0.94084,0.61944,0.65997,1.0223,0.97198,1.0266
380,0.78947,0.95966,0.65263,0.69248,1.0393,0.97804,1.0418
400,0.805,0.975,0.685,0.72253,1.0549,1.0096,1.0547
420,0.82381,0.99119,0.71429,0.75111,1.069,1.0206,1.0701
440,0.84091,1.0169,0.74318,0.77568,1.0825,1.0615,1.0836
460,0.8587,1.0282,0.76739,0.80067,1.0963,1.0567,1.097
480,0.875,1.045,0.79167,0.82243,1.1079,1.0662,1.1063
500,0.896,1.0603,0.814,0.84389,1.1186,1.0729,1.1206

==> Figures/Data/RAYLEIGH_ASYNC_SNR_6dB_T_20_ed_1e-05_efa_1e-05_emd_1e-05.csv <==
20,0,0,0,0,0,0,Inf
40,0,0,0,0,0,0,0.12568
60,0,0,0,0,0,0,0.1567
80,0,0,0,0,0,0,0.20167
100,0,0,0,0,0.01853,0.098604,0.2673
120,0.083333,0,0,0.017187,0.1514,0.18468,0.33157
140,0.17857,0.0053472,0,0.035796,0.29196,0.26285,0.39388
160,0.2875,0.15562,0,0.058821,0.42282,0.33191,0.44358
180,0.37222,0.22393,0,0.08956,0.49459,0.39233,0.49813
200,0.445,0.33576,0,0.1324,0.54584,0.44685,0.54597
220,0.49545,0.39826,0.013636,0.17911,0.58607,0.4938,0.5856
240,0.54583,0.45196,0.058333,0.22881,0.62164,0.53682,0.61821
260,0.58077,0.49241,0.084615,0.27866,0.65308,0.57908,0.65569
280,0.61429,0.53571,0.14286,0.32311,0.69232,0.60981,0.68914
300,0.64667,0.57832,0.17,0.3632,0.71878,0.64376,0.71379
320,0.67812,0.6168,0.22187,0.40489,0.7393,0.66956,0.73984
340,0.70294,0.63475,0.22647,0.44115,0.76835,0.70454,0.76526
360,0.72778,0.6734,0.26944,0.47139,0.7907,0.722,0.7926
380,0.75789,0.69831,0.31842,0.50809,0.81304,0.74988,0.80695
400,0.785,0.72454,0.3175,0.53635,0.82896,0.77815,0.82311
420,0.79524,0.7498,0.37857,0.56452,0.84758,0.78796,0.84654
440,0.81818,0.77322,0.39545,0.59108,0.86618,0.80342,0.86415
460,0.83478,0.79188,0.43478,0.6189,0.87994,0.82536,0.88178
480,0.84792,0.80768,0.46875,0.63935,0.89615,0.85783,0.8962
500,0.87,0.81799,0.47,0.66394,0.90787,0.86287,0.91058

==> Figures/Data/RAYLEIGH_IMP_DET_SNR_0dB_T_20_ed_1e-03_efa_1e-02_emd_1e-04.csv <==
20,0,0,0,0,0,0,0,0,0,Inf,0.00021973
40,0,0,0,0,0,0,0,0,0,0.065642,0.00025635
60,0,0,0,0,0,0,0,0,0,0.086505,0.00058594
80,0,0,0,0,0,0,0,0,0,0.11418,0.0038818
100,0,0,0,0,0,0,0,0,0,0.13952,0.025781
120,0,0,0,0,0,0,0,0.0029246,0.0047087,0.16526,0.065625
140,0.014286,0,0,0,0,0,0,0.033809,0.042184,0.18644,0.10078
160,0.04375,0.073053,0.20726,0,0.20726,0,0.00625,0.069695,0.079791,0.20748,0.13125
180,0.072222,0.12106,0.24046,0,0.24046,0.034919,0.042506,0.10146,0.1107,0.22615,0.15937
200,0.095,0.1609,0.26358,0,0.26358,0.061605,0.073355,0.12277,0.13675,0.2415,0.1793
220,0.11818,0.19696,0.29194,0,0.29194,0.087227,0.10146,0.14536,0.16088,0.25641,0.19922
240,0.14167,0.21741,0.32023,0.26812,0.26812,0.11491,0.12535,0.16898,0.18014,0.27056,0.21562
260,0.15769,0.23596,NaN,0.28308,0.28308,0.12702,0.14514,0.17681,0.19849,0.2835,0.23203
280,0.17857,0.24872,NaN,0.29316,0.29316,0.15241,0.16538,0.20189,0.21451,0.29355,0.24727
300,0.2,0.26608,NaN,0.30513,0.30513,0.16516,0.18227,0.20897,0.22851,0.30741,0.2625
320,0.21563,0.27501,NaN,0.31445,0.31445,0.17509,0.19783,0.21559,0.24172,0.31412,0.27305
340,0.21471,0.28727,NaN,0.32182,0.32182,0.1982,0.21122,0.24176,0.25312,0.32258,0.28125
360,0.24167,0.28692,NaN,0.3316,0.3316,0.20922,0.22488,0.24829,0.26522,0.33143,0.29297
380,0.25526,0.3001,NaN,0.33767,0.33767,0.21911,0.23405,0.25432,0.27524,0.33858,0.30469
400,0.2625,0.30848,NaN,0.34548,0.34548,0.22349,0.24846,0.26024,0.28445,0.34571,0.31406

==> Figures/Data/RAYLEIGH_IMP_DET_SNR_0dB_T_20_ed_1e-03_efa_1e-04_emd_1e-04.csv <==
20,0,0,0,0,0,0,0,0,Inf,0.00021973
40,0,0,0,0,0,0,0,0,0.066639,0.00023804
60,0,0,0,0,0,0,0,0,0.08838,0.00058594
80,0,0,0,0,0,0,0,0,0.11301,0.0038269
100,0,0,0,0,0,0,0,0,0.1396,0.025781
120,0,0,0,0,0,0,0,0,0.16499,0.065625
140,0,0,0,0,0,0,0,4.3637e-05,0.18834,0.1002
160,0,0,0,0,0,0,0.017414,0.02163,0.20691,0.13125
180,0.033333,0,0.053403,0.12592,0,0,0.050975,0.05798,0.22508,0.15469
200,0.055,0,0.10172,0.17065,0.02161,0.028502,0.080451,0.090139,0.24244,0.17871
220,0.086364,0,0.14564,0.19732,0.045312,0.059805,0.099905,0.11672,0.25527,0.19922
240,0.1125,0,0.1816,0.23392,0.069819,0.08814,0.12051,0.14211,0.27074,0.21562
260,0.13462,0,0.22143,0.26725,0.093656,0.11176,0.14289,0.16315,0.28186,0.23203
280,0.15357,0,0.24033,0.29104,0.11992,0.13419,0.16626,0.18117,0.29424,0.24609
300,0.18,0.2562,0.2594,0.30515,0.12834,0.15199,0.17188,0.1987,0.30228,0.26016


==> Figures/Data/RAYLEIGH_IMP_DET_SNR_0dB_T_20_ed_1e-03_efa_1e-04_emd_1e-04_2.csv <==
20,0,0,0,0,0,0,0,0,Inf,0.00021973,NaN
40,0,0,0,0,0,0,0,0,0.066639,0.00023804,NaN
60,0,0,0,0,0,0,0,0,0.08838,0.00058594,NaN
80,0,0,0,0,0,0,0,0,0.11301,0.0038269,NaN
100,0,0,0,0,0,0,0,0,0.1396,0.025781,NaN
120,0,0,0,0,0,0,0,0,0.16499,0.065625,NaN
140,0,0,0,0,0,0,0,4.3637e-05,0.18834,0.1002,NaN
160,0,0,0,0,0,0,0.017414,0.02163,0.20691,0.13125,NaN
180,0.033333,0,0.053403,0.12592,0,0,0.050975,0.05798,0.22508,0.15469,NaN
200,0.055,0,0.10172,0.17065,0.02161,0.028502,0.080451,0.090139,0.24244,0.17871,0.75817
220,0.086364,0,0.14564,0.19732,0.045312,0.059805,0.099905,0.11672,0.25527,0.19922,0.75766
240,0.1125,0,0.1816,0.23392,0.069819,0.08814,0.12051,0.14211,0.27074,0.21562,0.79214
260,0.13462,0,0.22143,0.26725,0.093656,0.11176,0.14289,0.16315,0.28186,0.23203,0.83801
280,0.15357,0,0.24033,0.29104,0.11992,0.13419,0.16626,0.18117,0.29424,0.24609,0.89363
300,0.18,0.2562,0.2594,0.30515,0.12834,0.15199,0.17188,0.1987,0.30228,0.26016,0.84436


==> Figures/Data/RAYLEIGH_IMP_DET_SNR_0dB_ed_1e-03_efa_1e-04_emd_1e-04_n_vs_np.csv <==
20, 20
40, 20
60, 20
80, 20
100, 20
120, 20
140, 20
160, 16
180, 13
200, 11
220, 10
240, 9
260, 8
280, 7
300, 7

==> Figures/Data/RAYLEIGH_IMP_DET_SNR_3dB_T_20_ed_1e-03_efa_1e-02_emd_1e-04.csv <==
20,0,0,0,0,0,0,0,0,0,Inf,0.00036621
40,0,0,0,0,0,0,0,0,0,0.12343,0.00087891
60,0,0,0,0,0,0,0,0,0,0.17479,0.011719
80,0,0,0,0,0,0,0,0,0,0.23234,0.084375
100,0.02,0.063323,0.2624,0,0.2624,0,0,0.084265,0.095906,0.2885,0.16875
120,0.091667,0.17302,0.36793,0,0.36793,0.065115,0.081291,0.16652,0.18686,0.33697,0.2321
140,0.15714,0.2912,0.47335,0.38165,0.38165,0.13687,0.15658,0.22709,0.25373,0.37627,0.28594
160,0.20625,0.33905,NaN,0.41467,0.41467,0.18686,0.22081,0.27094,0.30609,0.41739,0.3334
180,0.26667,0.37527,NaN,0.44792,0.44792,0.24217,0.27255,0.3174,0.34919,0.44365,0.375
200,0.3,0.40591,NaN,0.47302,0.47302,0.29296,0.31295,0.36313,0.38467,0.47568,0.40781
220,0.34545,0.42845,NaN,0.50115,0.50115,0.31567,0.35128,0.38202,0.41743,0.49885,0.43594
240,0.37917,0.45825,NaN,0.52236,0.52236,0.36165,0.38228,0.42969,0.44435,0.51918,0.46406
260,0.40385,0.48817,NaN,0.53893,0.53893,0.39212,0.41238,0.44502,0.46799,0.53817,0.4875
280,0.42857,0.50421,NaN,0.55733,0.55733,0.41194,0.43689,0.46006,0.48887,0.55921,0.50859
300,0.44667,0.52097,NaN,0.57518,0.57518,0.42818,0.45368,0.47357,0.50896,0.57608,0.52852
320,0.46563,0.54191,NaN,0.59156,0.59156,0.43914,0.47501,0.48717,0.52754,0.58949,0.54844
340,0.48235,0.56121,NaN,0.60502,0.60502,0.4821,0.49406,0.53334,0.54188,0.60412,0.56484
360,0.49722,0.57737,NaN,0.61439,0.61439,0.49797,0.51165,0.54429,0.55891,0.61475,0.57891
380,0.51316,0.58844,NaN,0.62874,0.62874,0.51696,0.53088,0.55558,0.57255,0.62743,0.59062
400,0.5275,0.59767,NaN,0.6407,0.6407,0.52716,0.54558,0.56505,0.58519,0.64043,0.60586

==> Figures/Data/RAYLEIGH_IMP_DET_SNR_3dB_T_20_ed_1e-03_efa_1e-04_emd_1e-04.csv <==
20,0,0,0,0,0,0,0,0,Inf,0.00036621
40,0,0,0,0,0,0,0,0,0.12463,0.00087891
60,0,0,0,0,0,0,0,0,0.17386,0.01084
80,0,0,0,0,0,0,0,0,0.23591,0.086719
100,0,0,0,0,0,0,0,0.0002144,0.29062,0.16406
120,0.033333,0,0.092598,0.1908,0,0.0083333,0.076061,0.10007,0.33852,0.23437
140,0.1,0,0.20585,0.28604,0.075937,0.096966,0.164,0.18752,0.378,0.28711
160,0.15625,0,0.31052,0.38604,0.14226,0.16895,0.22416,0.25257,0.41383,0.33398
180,0.23333,0.36706,0.37455,0.44641,0.19368,0.2259,0.26541,0.30557,0.44583,0.375
200,0.28,0.40178,0.4116,0.47263,0.24186,0.27793,0.30883,0.34883,0.47534,0.40781
220,0.31818,0.42981,0.43448,0.49806,0.28803,0.31729,0.35274,0.38343,0.49852,0.43594
240,0.375,0.4628,0.46251,0.51753,0.3086,0.34912,0.36851,0.41532,0.52159,0.45937
260,0.39615,0.4826,0.48224,0.54014,0.35633,0.38507,0.41436,0.44126,0.54022,0.4875
280,0.42857,0.5093,0.51094,0.55708,0.37566,0.40787,0.42696,0.4661,0.55813,0.50918
300,0.44667,0.52889,0.52252,0.57622,0.39488,0.43465,0.44051,0.48705,0.57219,0.52969

==> Figures/Data/RAYLEIGH_IMP_DET_SNR_3dB_T_20_ed_1e-03_efa_1e-04_emd_1e-04_2.csv <==
20,0,0,0,0,0,0,0,0,Inf,0.00036621,NaN
40,0,0,0,0,0,0,0,0,0.12463,0.00087891,NaN
60,0,0,0,0,0,0,0,0,0.17386,0.01084,NaN
80,0,0,0,0,0,0,0,0,0.23591,0.086719,NaN
100,0,0,0,0,0,0,0,0.0002144,0.29062,0.16406,NaN
120,0.033333,0,0.092598,0,0,0.0083333,0.076061,0.10007,0.33852,0.23437,0
140,0.1,0,0.20585,0.28604,0.075937,0.096966,0.164,0.18752,0.378,0.28711,0.78313
160,0.15625,0,0.31052,0.38604,0.14226,0.16895,0.22416,0.25257,0.41383,0.33398,0.84205
180,0.23333,0.36706,0.37455,0.44641,0.19368,0.2259,0.26541,0.30557,0.44583,0.375,0.85737
200,0.28,0.40178,0.4116,0.47263,0.24186,0.27793,0.30883,0.34883,0.47534,0.40781,0.87022
220,0.31818,0.42981,0.43448,0.49806,0.28803,0.31729,0.35274,0.38343,0.49852,0.43594,0.90776
240,0.375,0.4628,0.46251,0.51753,0.3086,0.34912,0.36851,0.41532,0.52159,0.45937,0.88394
260,0.39615,0.4826,0.48224,0.54014,0.35633,0.38507,0.41436,0.44126,0.54022,0.4875,0.92536
280,0.42857,0.5093,0.51094,0.55708,0.37566,0.40787,0.42696,0.4661,0.55813,0.50918,0.92102
300,0.44667,0.52889,0.52252,0.57622,0.39488,0.43465,0.44051,0.48705,0.57219,0.52969,0.9085


==> Figures/Data/RAYLEIGH_IMP_DET_SNR_3dB_ed_1e-03_efa_1e-04_emd_1e-04_n_vs_np.csv <==
20, 20
40, 20
60, 20
80, 20
100, 20
120, 14
140, 10
160, 8
180, 7
200, 6
220, 5
240, 5
260, 4
280, 4
300, 4

==> Figures/Data/RAYLEIGH_IMP_DET_SNR_6dB_T_20_ed_1e-02_efa_1e-02_emd_1e-05.csv <==
20,0,0,0,0,0,Inf,NaN
40,0,0,0,0,0,0.38544,0.1786
60,0,0,0,0,0,0.56475,0.40671
80,0,0,0.69065,0,0,0.68754,0.56288
100,0.06,0,0.78073,0,0.041093,0.76852,0.69073
120,0.15833,0,0.85092,0.052532,0.1295,0.85519,0.77139
140,0.27857,0.65335,0.90664,0.17219,0.2426,0.90633,0.83215
160,0.3875,0.86526,0.95257,0.2817,0.34537,0.94914,0.88223
180,0.46667,0.91936,0.99177,0.36832,0.43414,0.98646,0.92296
200,0.515,0.96978,1.0245,0.45405,0.51031,1.0279,0.96455
220,0.55909,0.99828,1.0535,0.52433,0.57697,1.0562,0.98855
240,0.59583,1.0243,1.0795,0.58494,0.635,1.0782,1.0276
260,0.63077,1.0574,1.1018,0.63627,0.68637,1.1032,1.0585
280,0.66429,1.0732,1.1225,0.68392,0.73219,1.124,1.0762
300,0.7,1.0973,1.1409,0.73062,0.77259,1.1398,1.088
320,0.72188,1.1217,1.1578,0.77305,0.80949,1.1576,1.1017
340,0.75,1.1379,1.173,0.80298,0.84265,1.1751,1.1344
360,0.77222,1.1477,1.1873,0.83366,0.87282,1.1824,1.1626
380,0.79211,1.168,1.2004,0.86902,0.90069,1.2023,1.1699
400,0.8125,1.1772,1.2126,0.89719,0.9261,1.2156,1.1731
420,0.83095,1.196,1.2236,0.92184,0.94967,1.2251,1.1969
440,0.85455,1.2058,1.2342,0.94422,0.9715,1.2383,1.1684
460,0.86957,1.213,1.2441,0.96409,0.99154,1.2436,1.1908
480,0.88125,1.2259,1.2537,0.97802,1.0105,1.2519,1.2246
500,0.894,1.2284,1.2622,1.0038,1.0281,1.2612,1.2052


==> Figures/Data/RAYLEIGH_IMP_DET_SNR_6dB_T_20_ed_1e-02_efa_1e-05_emd_1e-03.csv <==
20,0,0,0,0,0,Inf,NaN
40,0,0,0,0,0,0.38544,0.1786
60,0,0,0,0,0,0.56475,0.40671
80,0.1375,0,0.6906,0,0,0.68754,0.56288
100,0.33,0.5196,0.78072,0,0.041093,0.76852,0.69073
120,0.48333,0.75624,0.85092,0.052832,0.12947,0.84301,0.74708
140,0.62143,0.82263,0.90655,0.1703,0.24263,0.89967,0.82319
160,0.69375,0.88453,0.95274,0.2778,0.34551,0.9483,0.86863
180,0.74444,0.91707,0.99151,0.37385,0.43404,0.98619,0.9241
200,0.785,0.95997,1.0246,0.45677,0.51034,1.0255,0.97165
220,0.82727,0.99965,1.0535,0.5232,0.57727,1.0521,1.0003
240,0.85833,1.0308,1.0797,0.58751,0.63489,1.0803,1.0304
260,0.89231,1.0486,1.1021,0.64288,0.68622,1.0993,1.0603
280,0.91786,1.0776,1.1223,0.68431,0.73192,1.1242,1.0828
300,0.94333,1.0986,1.1406,0.72654,0.77286,1.1418,1.1
320,0.96562,1.1216,1.1579,0.77267,0.80952,1.1584,1.117
340,0.98529,1.1391,1.1732,0.80501,0.84279,1.1727,1.1402
360,1.0056,1.1549,1.1873,0.83417,0.87313,1.1872,1.151
380,1.0211,1.1689,1.2003,0.86797,0.90061,1.2038,1.189
400,1.0375,1.1725,1.2124,0.89593,0.92618,1.2164,1.1859
420,1.0548,1.1906,1.2238,0.91174,0.94958,1.221,1.1929
440,1.0682,1.1971,1.2345,0.94475,0.97151,1.2362,1.2027
460,1.0826,1.2186,1.2442,0.96459,0.99173,1.2423,1.2144
480,1.0938,1.2263,1.2535,0.98029,1.0104,1.2536,1.2071
500,1.106,1.2352,1.2622,1.0014,1.028,1.2649,1.2207


==> Figures/Data/RAYLEIGH_IMP_DET_SNR_6dB_T_20_ed_1e-03_efa_1e-02_emd_1e-04.csv <==
20,0,0,0,0,0,0,0,0,0,Inf,0.00067749
40,0,0,0,0,0,0,0,0,0,0.20501,0.0052734
60,0,0,0,0,0,0,0,0,0,0.3186,0.11484
80,0.0625,0.17009,0.56181,0,0.56181,0.041524,0.059436,0.1888,0.21823,0.4375,0.27656
100,0.19,0.40039,0.69962,0.53261,0.53261,0.20268,0.2389,0.33156,0.38022,0.53406,0.40312
120,0.325,0.48826,NaN,0.60546,0.60546,0.32567,0.36576,0.44267,0.49067,0.60795,0.50171
140,0.42143,0.56488,NaN,0.67063,0.67063,0.4247,0.47272,0.52598,0.57501,0.67544,0.58125
160,0.50625,0.6424,NaN,0.73179,0.73179,0.5207,0.54154,0.6084,0.64202,0.73268,0.64687
180,0.56667,0.69255,NaN,0.77455,0.77455,0.56576,0.61213,0.64715,0.69781,0.77607,0.70195
200,0.615,0.74315,NaN,0.822,0.822,0.64631,0.6614,0.72706,0.74411,0.81751,0.75
220,0.65909,0.78294,NaN,0.84862,0.84862,0.69334,0.70613,0.7587,0.7871,0.85592,0.7875
240,0.7,0.81741,NaN,0.88767,0.88767,0.72697,0.74368,0.7863,0.81767,0.88519,0.82969
260,0.73462,0.85936,NaN,0.91291,0.91291,0.74989,0.78142,0.8106,0.85178,0.91117,0.8625
280,0.76429,0.88694,NaN,0.93778,0.93778,0.78178,0.82266,0.83387,0.87809,0.94,0.89062
300,0.79667,0.90426,NaN,0.9648,0.9648,0.80774,0.84516,0.85525,0.9024,0.95994,0.91641
320,0.82188,0.93863,NaN,0.9843,0.9843,0.82481,0.87272,0.87504,0.92733,0.98619,0.93984
340,0.84412,0.96188,NaN,1.0034,1.0034,0.89819,0.89671,0.94823,0.94795,1.0038,0.96562
360,0.86389,0.98042,NaN,1.0211,1.0211,0.91536,0.91232,0.96541,0.96489,1.0233,0.98438
380,0.88684,1.001,NaN,1.0421,1.0421,0.93624,0.93222,0.98009,0.98166,1.0377,0.99844
400,0.905,1.0145,NaN,1.0597,1.0597,0.94995,0.94966,0.99535,0.99544,1.0543,1.0184

==> Figures/Data/RAYLEIGH_IMP_DET_SNR_6dB_T_20_ed_1e-03_efa_1e-04_emd_1e-04.csv <==
20,0,0,0,0,0,0,0,0,Inf,0.00066833
40,0,0,0,0,0,0,0,0,0.20413,0.0052734
60,0,0,0,0,0,0,0,0,0.31898,0.1125
80,0,0,0,0,0,0,0.04881,0.059098,0.43298,0.28125
100,0.13,0,0.29882,0.41487,0.12345,0.15783,0.24795,0.28941,0.53003,0.39844
120,0.26667,0.48323,0.49246,0.60613,0.2676,0.3126,0.37724,0.43049,0.6141,0.49688
140,0.39286,0.57691,0.57149,0.67202,0.39008,0.42755,0.49007,0.52935,0.67541,0.58125
160,0.46875,0.63555,0.64394,0.73186,0.47736,0.51266,0.56827,0.60681,0.73199,0.64687
180,0.54444,0.69818,0.69951,0.7838,0.52612,0.58101,0.60451,0.66532,0.77378,0.69844
200,0.615,0.74798,0.74874,0.82978,0.60475,0.63507,0.68106,0.71885,0.81785,0.75234
220,0.65909,0.78094,0.78973,0.84659,0.64274,0.68299,0.71082,0.76165,0.85639,0.79219
240,0.7,0.82508,0.82581,0.88845,0.66953,0.72999,0.73729,0.80116,0.88371,0.82793
260,0.73846,0.85688,0.84397,0.91385,0.75259,0.76369,0.81172,0.83327,0.91703,0.85781
280,0.76429,0.88549,0.88004,0.94434,0.77599,0.80666,0.83364,0.8638,0.93998,0.89092
300,0.79667,0.90582,0.90304,0.94907,0.80656,0.83549,0.85548,0.88734,0.96569,0.91875


==> Figures/Data/RAYLEIGH_IMP_DET_SNR_6dB_T_20_ed_1e-03_efa_1e-04_emd_1e-04_2.csv <==
20,0,0,0,0,0,0,0,0,Inf,0.00066833,NaN
40,0,0,0,0,0,0,0,0,0.20413,0.0052734,NaN
60,0,0,0,0,0,0,0,0,0.31898,0.1125,NaN
80,0,0,0,0,0,0,0.04881,0.059098,0.43298,0.28125,NaN
100,0.13,0,0.29882,0.41487,0.12345,0.15783,0.24795,0.28941,0.53003,0.39844,0.78219
120,0.26667,0.48323,0.49246,0.60613,0.2676,0.3126,0.37724,0.43049,0.6141,0.49688,0.85605
140,0.39286,0.57691,0.57149,0.67202,0.39008,0.42755,0.49007,0.52935,0.67541,0.58125,0.91237
160,0.46875,0.63555,0.64394,0.73186,0.47736,0.51266,0.56827,0.60681,0.73199,0.64687,0.93115
180,0.54444,0.69818,0.69951,0.7838,0.52612,0.58101,0.60451,0.66532,0.77378,0.69844,0.90551
200,0.615,0.74798,0.74874,0.82978,0.60475,0.63507,0.68106,0.71885,0.81785,0.75234,0.95227
220,0.65909,0.78094,0.78973,0.84659,0.64274,0.68299,0.71082,0.76165,0.85639,0.79219,0.94106
240,0.7,0.82508,0.82581,0.88845,0.66953,0.72999,0.73729,0.80116,0.88371,0.82793,0.91718
260,0.73846,0.85688,0.84397,0.91385,0.75259,0.76369,0.81172,0.83327,0.91703,0.85781,0.98547
280,0.76429,0.88549,0.88004,0.94434,0.77599,0.80666,0.83364,0.8638,0.93998,0.89092,0.96199
300,0.79667,0.90582,0.90304,0.94907,0.80656,0.83549,0.85548,0.88734,0.96569,0.91875,0.96536


==> Figures/Data/RAYLEIGH_IMP_DET_SNR_6dB_ed_1e-03_efa_1e-04_emd_1e-04_n_vs_np.csv <==
20, 20
40, 20
60, 20
80, 17
100, 10
120, 7
140, 5
160, 4
180, 4
200, 3
220, 3
240, 3
260, 2
280, 2
300, 2
